Shocked POststarbust Galaxy Survey I: Candidate Poststarbust Galaxies with Emission Line Ratios Consistent with Shocks

[Abridged] The Shocked POststarburst Galaxy Survey (SPOGS) aims to identify transforming galaxies, in which the nebular lines are excited via shocks instead of through star formation processes. Utilizing the OSSY measurements on the Sloan Digital Sky Survey Data Release 7 catalog, we applied Balmer absorption and shock boundary criteria to identify 1,067 SPOG candidates (SPOGs*) within z=0.2. SPOGs* represent 0.2% of the OSSY sample galaxies that exceed the continuum signal-to-noise cut (and 0.7% of the emission line galaxy sample). SPOGs* colors suggest that they are in an earlier phase of transition than OSSY galaxies that meet an E+A selection. SPOGs* have a 13% 1.4GHz detection rate from the Faint Images of the Radio Sky at Twenty centimeters survey, higher than most other subsamples, and comparable only to low-ionization nuclear emission line region hosts, suggestive of the presence of active galactic nuclei. SPOGs* also have stronger NaD absorption than predicted from the stellar population, suggestive of cool gas being driven out in galactic winds. It appears that SPOGs* represent an earlier phase in galaxy transformation than traditionally selected poststarburst galaxies, and that a large proportion of SPOGs* also have properties consistent with disruption of their interstellar media, a key component to galaxy transformation. It is likely that many of the known pathways to transformation undergo a SPOG phase. Studying this sample of SPOGs* further, including their morphologies, active galactic nuclei properties, and environments, has the potential for us to build a more complete picture of the initial conditions that can lead to a galaxy evolving.

==> abstract.txt <==
We present CO(1-0) observations of objects within the Shocked POststarburst Galaxy Survey taken with the Institut de Radioastronomie Millimetrique (IRAM) 30m single dish and the Combined Array for Research for Millimeter Astronomy (CARMA) interferometer. Shocked Poststarburst Galaxies (SPOGs) represent a transitioning population of galaxies, with deep Balmer absorption (Hdelta>5A), consistent with an intermediate-age (A-star) stellar population, and ionized gas line ratios inconsistent with pure star formation.  The CO(1-0) subsample was selected from SPOGs detected by the Wide-field Infrared Survey Explorer with 22um flux detected at a signal-to-noise (S/N)>3. Of the 52 objects observed in CO(1-0), 47 are detected with S/N>3. A large fraction (40+/-7%) of our CO-SPOG sample were visually classified as morphologically disrupted. The H2 masses detected were between 10^(8.7-10.8) Msuns, consistent with the gas masses found in normal galaxies, though approximately an order of magnitude larger than the range seen in poststarburst galaxies. When comparing the 22um and CO(1-0) fluxes, SPOGs diverge from the normal star-forming relation, having 22um fluxes in cess by a factor of <EMIR,SPOG>=4.91+0.42-0.39. The Na I D characteristics of CO-SPOGs show that it is likely that many of these objects host interstellar winds. Objects with the large Na I D enhancements also tend to emit in the radio, suggesting possible AGN-driving of neutral winds. galactic nuclei (AGN). The Na I D characteristics of CO-SPOGs show that it is likely that many of these objects host interstellar winds. Objects with the large Na I D enhancements also tend to emit in the radio, suggesting possible AGN-driving of neutral winds.

==> sampleTBLall.txt <==
       1 & J000318.22+004844.3 & 0.1389 & 19.75 & 18.26 & 17.46 & 17.04 & 16.72 & -21.87 & 10.62 & 2.29 & 1.32 & 1.90 & 2.23 & 1.78 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=0.8259&dec=0.8123}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=387&mjd=51791&fiber=607}{Spectrum} \\
       2 & J000431.92-011411.8 & 0.0888 & 19.93 & 17.96 & 17.13 & 16.69 & 16.39 & -21.33 & 10.47 & 2.29 & 1.14 & 1.97 & 2.27 & 1.90 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=1.1330&dec=-1.2366}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=388&mjd=51793&fiber=282}{Spectrum} \\
       3 & J001027.38-104341.9 & 0.1329 & 19.42 & 17.81 & 17.07 & 16.73 & 16.46 & -22.51 & 10.78 & 2.03 & 1.49 & 2.30 & 2.12 & 1.62 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=2.6141&dec=-10.7283}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=651&mjd=52141&fiber=92}{Spectrum} \\
       4 & J001145.22-005430.6 & 0.0479 & 18.73 & 16.94 & 16.28 & 15.93 & 15.63 & -20.87 & 10.13 & 2.60 & 1.45 & 1.93 & 2.82 & 2.50 & 2.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=2.9384&dec=-0.9085}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=388&mjd=51793&fiber=11}{Spectrum} \\
       5 & J001556.50+141151.0 & 0.0834 & 20.03 & 18.18 & 17.42 & 16.96 & 16.68 & -20.75 & 10.23 & 2.02 & 1.17 & 1.31 & 1.53 & 1.40 & 0.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=3.9854&dec=14.1975}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=752&mjd=52251&fiber=58}{Spectrum} \\
       6 & J001717.14+140040.7 & 0.1442 & 19.29 & 17.67 & 16.81 & 16.39 & 16.09 & -22.94 & 11.02 & 2.40 & 1.63 & 2.02 & 2.24 & 1.73 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=4.3214&dec=14.0113}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=752&mjd=52251&fiber=14}{Spectrum} \\
       7 & J002928.97+143342.8 & 0.1431 & 19.59 & 18.31 & 17.45 & 17.01 & 16.73 & -22.81 & 10.80 & 2.47 & 1.79 & 2.34 & 2.30 & 1.68 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=7.3707&dec=14.5619}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=417&mjd=51821&fiber=268}{Spectrum} \\
       8 & J003002.90-005306.7 & 0.0600 & 19.13 & 17.48 & 16.78 & 16.45 & 16.21 & -20.62 & 10.06 & 2.08 & 1.24 & 1.52 & 2.02 & 1.58 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=7.5121&dec=-0.8852}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=391&mjd=51782&fiber=49}{Spectrum} \\
       9 & J003209.48-091332.9 & 0.1676 & 20.02 & 18.32 & 17.49 & 17.09 & 16.81 & -22.32 & 10.83 & 2.19 & 1.51 & 1.53 & 2.08 & 1.59 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=8.0395&dec=-9.2258}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=654&mjd=52146&fiber=461}{Spectrum} \\
      10 & J003248.96-100043.9 & 0.0131 & 16.48 & 15.29 & 15.01 & 14.90 & 14.75 & -19.03 & 9.124 & 2.03 & 1.45 & 1.67 & 1.38 & 1.51 & 0.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=8.2040&dec=-10.0122}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=654&mjd=52146&fiber=499}{Spectrum} \\
      11 & J003402.78-094219.1 & 0.0125 & 14.45 & 12.63 & 11.76 & 11.31 & 10.97 & -22.02 & 10.77 & 2.42 & 1.77 & 2.06 & 2.56 & 2.20 & 1.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=8.5116&dec=-9.7053}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=654&mjd=52146&fiber=519}{Spectrum} \\
      12 & J003409.94-001718.6 & 0.0580 & 18.91 & 17.73 & 17.47 & 17.31 & 17.33 & -19.83 & 9.481 & 2.17 & 1.64 & 1.80 & 1.48 & 1.58 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=8.5414&dec=-0.2885}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=392&mjd=51793&fiber=278}{Spectrum} \\
      13 & J003707.82+002436.4 & 0.0807 & 19.35 & 17.68 & 17.01 & 16.66 & 16.45 & -21.03 & 10.25 & 2.11 & 1.33 & 1.77 & 2.24 & 1.80 & 1.50 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=9.2826&dec=0.4101}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=392&mjd=51793&fiber=487}{Spectrum} \\
      14 & J003921.65+002219.9 & 0.0827 & 20.15 & 18.46 & 17.62 & 17.16 & 16.79 & -20.56 & 10.13 & 1.94 & 1.23 & 1.22 & 1.82 & 1.58 & 0.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=9.8402&dec=0.3722}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=392&mjd=51793&fiber=593}{Spectrum} \\
      15 & J004136.31+004638.3 & 0.1019 & 19.03 & 17.78 & 17.13 & 16.73 & 16.51 & -21.41 & 10.34 & 2.26 & 1.63 & 2.04 & 1.97 & 1.62 & 0.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=10.4013&dec=0.7773}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=393&mjd=51794&fiber=385}{Spectrum} \\
      16 & J004615.53+000908.6 & 0.1132 & 20.07 & 18.48 & 17.66 & 17.21 & 17.01 & -21.39 & 10.41 & 2.39 & 1.67 & 1.87 & 2.36 & 1.88 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=11.5647&dec=0.1524}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=393&mjd=51794&fiber=556}{Spectrum} \\
      17 & J004717.95+153232.3 & 0.0799 & 19.26 & 17.62 & 16.89 & 16.53 & 16.29 & -21.09 & 10.29 & 2.04 & 1.37 & 2.32 & 2.17 & 1.56 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=11.8248&dec=15.5423}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=419&mjd=51879&fiber=586}{Spectrum} \\
      18 & J004946.18+002711.2 & 0.1184 & 20.20 & 18.14 & 17.29 & 16.85 & 16.52 & -21.92 & 10.72 & 1.93 & 0.98 & 1.32 & 2.07 & 1.60 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=12.4424&dec=0.4531}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=394&mjd=51913&fiber=388}{Spectrum} \\
      19 & J005932.09-092437.4 & 0.1115 & 19.77 & 17.89 & 17.08 & 16.74 & 16.37 & -21.85 & 10.63 & 1.99 & 1.06 & 1.62 & 2.29 & 1.51 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=14.8837&dec=-9.4104}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=658&mjd=52146&fiber=481}{Spectrum} \\
      20 & J010239.14-005243.7 & 0.0505 & 18.98 & 17.56 & 16.90 & 16.50 & 16.21 & -20.07 & 9.816 & 2.53 & 1.86 & 2.21 & 2.23 & 1.97 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=15.6631&dec=-0.8788}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=396&mjd=51816&fiber=291}{Spectrum} \\
      21 & J011453.50+004554.0 & 0.1759 & 20.24 & 19.22 & 18.55 & 18.14 & 18.01 & -21.38 & 10.29 & 2.62 & 2.01 & 2.39 & 2.37 & 1.84 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=18.7229&dec=0.7650}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=398&mjd=51789&fiber=339}{Spectrum} \\
      22 & J011539.82-003224.0 & 0.1813 & 20.24 & 18.99 & 18.11 & 17.66 & 17.40 & -22.13 & 10.65 & 2.09 & 1.50 & 1.72 & 1.77 & 1.57 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=18.9159&dec=-0.5400}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=398&mjd=51789&fiber=268}{Spectrum} \\
      23 & J011905.14+003745.1 & 0.0327 & 19.42 & 18.20 & 17.60 & 17.27 & 17.05 & -18.48 & 9.071 & 2.46 & 1.83 & 2.36 & 2.05 & 1.88 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=19.7714&dec=0.6292}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=398&mjd=51789&fiber=585}{Spectrum} \\
      24 & J011956.76+133431.4 & 0.1910 & 18.94 & 17.87 & 17.19 & 16.83 & 16.60 & -22.98 & 10.91 & 2.28 & 1.46 & 1.63 & 2.35 & 1.74 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=19.9865&dec=13.5754}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=424&mjd=51893&fiber=290}{Spectrum} \\
      25 & J012054.34+134555.4 & 0.1276 & 18.87 & 17.16 & 16.39 & 16.00 & 15.72 & -23.00 & 11.04 & 2.40 & 1.41 & 1.82 & 2.55 & 1.93 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=20.2264&dec=13.7654}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=424&mjd=51893&fiber=246}{Spectrum} \\
      26 & J013451.53-005908.5 & 0.1558 & 19.32 & 17.85 & 17.13 & 16.80 & 16.58 & -22.35 & 10.78 & 2.39 & 1.75 & 1.66 & 2.18 & 1.72 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=23.7147&dec=-0.9857}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=400&mjd=51820&fiber=85}{Spectrum} \\
      27 & J013455.37-084238.9 & 0.0923 & 20.04 & 17.89 & 16.95 & 16.42 & 16.06 & -21.51 & 10.66 & 2.21 & 1.15 & 1.52 & 2.16 & 1.85 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=23.7307&dec=-8.7108}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=662&mjd=52147&fiber=571}{Spectrum} \\
      28 & J013505.50-084123.3 & 0.1193 & 18.88 & 17.87 & 17.57 & 17.39 & 17.35 & -21.95 & 10.22 & 2.44 & 1.92 & 2.18 & 1.73 & 1.72 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=23.7729&dec=-8.6898}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=663&mjd=52145&fiber=322}{Spectrum} \\
      29 & J013525.56+135259.2 & 0.0343 & 18.54 & 17.37 & 16.98 & 16.79 & 16.63 & -19.11 & 9.228 & 1.68 & 1.16 & 1.29 & 0.972 & 1.28 & 0.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=23.8565&dec=13.8831}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=425&mjd=51898&fiber=69}{Spectrum} \\
      30 & J014107.08-001534.6 & 0.0562 & 19.05 & 17.83 & 17.40 & 17.16 & 17.02 & -19.99 & 9.591 & 2.28 & 1.67 & 1.84 & 1.63 & 1.62 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=25.2795&dec=-0.2596}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=401&mjd=51788&fiber=195}{Spectrum} \\
      31 & J014248.34+130921.2 & 0.0028 & 14.70 & 13.96 & 13.40 & 13.22 & 13.15 & -17.25 & 8.404 & 2.08 & 1.56 & 1.69 & 1.33 & 1.59 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=25.7014&dec=13.1559}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=429&mjd=51820&fiber=291}{Spectrum} \\
      32 & J014452.97-102242.6 & 0.1256 & 18.92 & 17.94 & 17.60 & 17.33 & 17.28 & -21.86 & 10.26 & 2.44 & 1.93 & 2.12 & 1.72 & 1.80 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=26.2207&dec=-10.3785}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=664&mjd=52174&fiber=205}{Spectrum} \\
      33 & J015729.42-005105.8 & 0.1556 & 19.56 & 18.31 & 17.63 & 17.33 & 17.09 & -21.90 & 10.52 & 1.68 & 1.10 & 1.34 & 1.65 & 1.47 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=29.3726&dec=-0.8516}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=403&mjd=51871&fiber=219}{Spectrum} \\
      34 & J015816.34-003118.8 & 0.0805 & 18.24 & 16.83 & 16.51 & 16.30 & 16.16 & -21.35 & 10.22 & 2.11 & 1.50 & 1.62 & 1.92 & 1.69 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=29.5681&dec=-0.5219}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=403&mjd=51871&fiber=150}{Spectrum} \\
      35 & J020401.90+141428.7 & 0.0813 & 19.68 & 18.08 & 17.36 & 17.00 & 16.72 & -20.97 & 10.17 & 1.72 & 1.13 & 1.21 & 1.70 & 1.43 & 0.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=31.0079&dec=14.2413}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=427&mjd=51900&fiber=541}{Spectrum} \\
      36 & J020425.80+005153.3 & 0.0763 & 18.30 & 17.33 & 16.98 & 16.70 & 16.57 & -20.94 & 9.953 & 2.33 & 1.78 & 1.92 & 1.80 & 1.78 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=31.1075&dec=0.8648}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=404&mjd=51812&fiber=405}{Spectrum} \\
      37 & J020627.67+133952.6 & 0.0302 & 17.99 & 16.48 & 15.78 & 15.39 & 15.15 & -20.21 & 9.856 & 1.87 & 1.14 & 1.14 & 1.41 & 1.42 & 0.79 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=31.6153&dec=13.6646}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=428&mjd=51883&fiber=358}{Spectrum} \\
      38 & J021011.09+004956.6 & 0.1403 & 19.10 & 17.74 & 17.12 & 16.70 & 16.51 & -22.25 & 10.70 & 2.47 & 1.75 & 1.77 & 2.28 & 2.06 & 1.66 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=32.5462&dec=0.8324}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=405&mjd=51816&fiber=338}{Spectrum} \\
      39 & J021945.46+001657.4 & 0.1744 & 19.61 & 18.17 & 17.29 & 16.91 & 16.68 & -22.68 & 10.91 & 2.17 & 1.49 & 2.11 & 2.12 & 1.73 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=34.9394&dec=0.2826}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=405&mjd=51816&fiber=640}{Spectrum} \\
      40 & J023100.600-010521.8 & 0.0989 & 19.60 & 17.99 & 17.27 & 16.89 & 16.60 & -21.26 & 10.35 & 2.42 & 1.73 & 1.79 & 2.30 & 1.91 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=37.7525&dec=-1.0894}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=407&mjd=51820&fiber=84}{Spectrum} \\
      41 & J023744.47+004240.7 & 0.0809 & 19.58 & 17.85 & 17.20 & 16.86 & 16.63 & -20.75 & 10.16 & 1.58 & 0.79 & 1.31 & 1.54 & 1.27 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=39.4353&dec=0.7113}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=408&mjd=51821&fiber=372}{Spectrum} \\
      42 & J024140.54+010245.2 & 0.0471 & 19.57 & 17.75 & 17.04 & 16.70 & 16.41 & -19.68 & 9.757 & 2.10 & 1.41 & 1.87 & 2.50 & 1.75 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=40.4189&dec=1.0459}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=408&mjd=51821&fiber=563}{Spectrum} \\
      43 & J025501.01-074719.3 & 0.1172 & 19.08 & 18.21 & 17.34 & 17.15 & 16.97 & -21.37 & 10.24 & 1.93 & 1.40 & 1.94 & 1.92 & 1.42 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=43.7542&dec=-7.7887}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=457&mjd=51901&fiber=499}{Spectrum} \\
      44 & J030108.90-083535.5 & 0.1147 & 20.37 & 18.81 & 18.09 & 17.70 & 17.45 & -20.74 & 10.15 & 1.97 & 1.23 & 1.05 & 1.78 & 1.56 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=45.2871&dec=-8.5932}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=458&mjd=51929&fiber=260}{Spectrum} \\
      45 & J031654.91-000231.2 & 0.0232 & 16.95 & 15.37 & 14.75 & 14.41 & 14.19 & -20.31 & 9.947 & 2.38 & 1.45 & 2.15 & 2.31 & 2.18 & 1.77 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=49.2288&dec=-0.0420}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=413&mjd=51929&fiber=238}{Spectrum} \\
      46 & J032033.65-002021.1 & 0.0379 & 20.69 & 18.99 & 18.30 & 17.95 & 17.65 & -18.28 & 9.095 & 2.11 & 1.25 & 1.58 & 2.02 & 1.72 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=50.1402&dec=-0.3392}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=413&mjd=51929&fiber=105}{Spectrum} \\
      47 & J032034.82-010545.2 & 0.0213 & 18.15 & 16.94 & 16.44 & 16.19 & 16.02 & -18.71 & 9.099 & 1.90 & 1.29 & 1.49 & 1.29 & 1.47 & 0.73 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=50.1451&dec=-1.0959}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=413&mjd=51929&fiber=88}{Spectrum} \\
      48 & J033241.69-001059.5 & 0.0851 & 19.85 & 18.31 & 17.45 & 17.02 & 16.70 & -20.69 & 10.17 & 1.99 & 1.00 & 0.972 & 1.84 & 1.38 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=53.1737&dec=-0.1832}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=415&mjd=51810&fiber=230}{Spectrum} \\
      49 & J035652.10-050147.6 & 0.0706 & 18.86 & 17.74 & 17.38 & 17.12 & 17.04 & -20.40 & 9.754 & 2.39 & 1.83 & 2.04 & 1.64 & 1.81 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=59.2171&dec=-5.0299}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=464&mjd=51908&fiber=395}{Spectrum} \\
      50 & J040741.26-055543.7 & 0.0850 & 19.48 & 18.24 & 17.75 & 17.42 & 17.26 & -20.43 & 9.866 & 2.54 & 1.90 & 2.06 & 1.95 & 1.91 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=61.9219&dec=-5.9288}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=465&mjd=51910&fiber=169}{Spectrum} \\
      51 & J072858.25+365458.0 & 0.0600 & 19.49 & 17.92 & 17.29 & 16.88 & 16.63 & -20.11 & 9.860 & 2.63 & 1.73 & 1.83 & 2.30 & 2.06 & 1.58 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=112.2427&dec=36.9161}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=431&mjd=51877&fiber=299}{Spectrum} \\
      52 & J073228.22+455821.0 & 0.0626 & 19.55 & 18.03 & 17.39 & 17.05 & 16.88 & -20.11 & 9.822 & 2.00 & 1.33 & 1.55 & 1.33 & 1.40 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=113.1176&dec=45.9725}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1866&mjd=53314&fiber=423}{Spectrum} \\
      53 & J073304.15+453500.96 & 0.0777 & 18.48 & 17.29 & 16.95 & 16.71 & 16.58 & -21.08 & 10.03 & 2.52 & 1.92 & 2.13 & 1.79 & 1.83 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=113.2673&dec=45.5836}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1866&mjd=53314&fiber=504}{Spectrum} \\
      54 & J073438.23+284434.8 & 0.0457 & 18.64 & 17.38 & 16.90 & 16.69 & 16.58 & -20.08 & 9.618 & 2.11 & 1.58 & 1.80 & 1.70 & 1.57 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=113.6593&dec=28.7430}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=754&mjd=52232&fiber=184}{Spectrum} \\
      55 & J073505.50+445048.1 & 0.1096 & 18.34 & 16.78 & 16.11 & 15.76 & 15.47 & -22.64 & 10.88 & 2.46 & 1.41 & 1.58 & 2.49 & 1.86 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=113.7729&dec=44.8467}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1866&mjd=53314&fiber=139}{Spectrum} \\
      56 & J073511.69+430359.0 & 0.1325 & 19.58 & 18.06 & 17.25 & 16.85 & 16.60 & -22.05 & 10.67 & 2.28 & 1.65 & 1.71 & 2.27 & 1.94 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=113.7987&dec=43.0664}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1735&mjd=53035&fiber=326}{Spectrum} \\
      57 & J074446.42+425040.2 & 0.0508 & 18.25 & 16.97 & 16.48 & 16.20 & 16.02 & -20.41 & 9.854 & 2.54 & 1.85 & 2.28 & 2.26 & 2.09 & 1.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=116.1934&dec=42.8445}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=434&mjd=51885&fiber=355}{Spectrum} \\
      58 & J074541.45+220821.8 & 0.1229 & 18.98 & 17.35 & 16.69 & 16.39 & 16.18 & -22.71 & 10.83 & 2.04 & 1.07 & 1.74 & 2.38 & 1.75 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=116.4227&dec=22.1394}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1203&mjd=52669&fiber=479}{Spectrum} \\
      59 & J074709.10+171227.7 & 0.0754 & 19.79 & 18.26 & 17.38 & 16.84 & 16.50 & -20.62 & 10.15 & 2.02 & 1.18 & 1.17 & 1.83 & 1.50 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=116.7879&dec=17.2077}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1921&mjd=53317&fiber=348}{Spectrum} \\
      60 & J074939.55+394316.7 & 0.0419 & 17.33 & 16.61 & 16.62 & 16.51 & 16.56 & -19.96 & 9.330 & 2.10 & 1.54 & 1.63 & 1.42 & 1.50 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=117.4148&dec=39.7213}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=435&mjd=51882&fiber=257}{Spectrum} \\
      61 & J075139.02+143820.4 & 0.1219 & 20.07 & 18.31 & 17.45 & 17.09 & 16.65 & -22.02 & 10.62 & 2.40 & 1.56 & 1.47 & 2.18 & 1.82 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=117.9126&dec=14.6390}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2264&mjd=53682&fiber=338}{Spectrum} \\
      62 & J075145.79+345259.2 & 0.1191 & 20.08 & 18.49 & 17.66 & 17.25 & 16.97 & -21.36 & 10.42 & 2.00 & 1.37 & 1.36 & 1.62 & 1.46 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=117.9408&dec=34.8831}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=756&mjd=52577&fiber=377}{Spectrum} \\
      63 & J075449.49+143906.8 & 0.0503 & 18.88 & 17.78 & 17.43 & 17.18 & 17.08 & -19.54 & 9.399 & 2.76 & 2.19 & 2.36 & 2.13 & 2.09 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=118.7062&dec=14.6519}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2266&mjd=53679&fiber=315}{Spectrum} \\
      64 & J075516.73+392920.0 & 0.0747 & 18.98 & 17.11 & 16.37 & 15.98 & 15.72 & -21.55 & 10.52 & 2.42 & 1.47 & 2.13 & 2.83 & 2.19 & 1.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=118.8197&dec=39.4889}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=435&mjd=51882&fiber=9}{Spectrum} \\
      65 & J075624.31+290456.3 & 0.0677 & 18.82 & 17.32 & 16.75 & 16.46 & 16.29 & -21.14 & 10.15 & 2.29 & 1.62 & 2.12 & 2.17 & 1.75 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=119.1013&dec=29.0823}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=859&mjd=52317&fiber=328}{Spectrum} \\
      66 & J075714.78+202601.7 & 0.1043 & 19.09 & 17.55 & 16.78 & 16.40 & 16.12 & -21.89 & 10.60 & 2.19 & 1.38 & 2.22 & 2.21 & 1.76 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=119.3116&dec=20.4338}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1583&mjd=52941&fiber=157}{Spectrum} \\
      67 & J075745.29+105625.1 & 0.0686 & 19.14 & 17.39 & 16.64 & 16.24 & 15.91 & -21.05 & 10.31 & 1.89 & 1.12 & 1.37 & 1.88 & 1.53 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=119.4387&dec=10.9403}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2418&mjd=53794&fiber=269}{Spectrum} \\
      68 & J075907.10+524449.9 & 0.0192 & 18.95 & 17.60 & 17.00 & 16.73 & 16.49 & -17.83 & 8.832 & 1.69 & 1.19 & 1.12 & 1.27 & 1.23 & 0.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=119.7796&dec=52.7472}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1870&mjd=53383&fiber=171}{Spectrum} \\
      69 & J075948.46+551648.4 & 0.0216 & 17.70 & 16.34 & 15.84 & 15.56 & 15.43 & -19.59 & 9.446 & 1.57 & 0.98 & 0.862 & 1.09 & 1.19 & 0.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=119.9519&dec=55.2801}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1871&mjd=53384&fiber=357}{Spectrum} \\
      70 & J080020.45+213344.3 & 0.1489 & 19.20 & 18.19 & 17.59 & 17.26 & 17.01 & -21.85 & 10.44 & 2.26 & 1.71 & 2.28 & 2.15 & 1.82 & 1.52 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.0852&dec=21.5623}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1583&mjd=52941&fiber=533}{Spectrum} \\
      71 & J080031.39+481538.9 & 0.1193 & 18.78 & 17.55 & 17.02 & 16.70 & 16.49 & -22.05 & 10.51 & 2.36 & 1.65 & 1.67 & 2.12 & 1.90 & 1.51 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.1308&dec=48.2608}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1779&mjd=53089&fiber=109}{Spectrum} \\
      72 & J080047.66+374343.3 & 0.0416 & 17.62 & 15.91 & 15.23 & 14.85 & 14.57 & -21.45 & 10.40 & 2.98 & 2.03 & 2.55 & 2.90 & 2.35 & 1.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.1986&dec=37.7287}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=758&mjd=52253&fiber=300}{Spectrum} \\
      73 & J080053.33+371249.7 & 0.0446 & 18.90 & 17.61 & 17.21 & 16.97 & 16.83 & -19.72 & 9.471 & 2.14 & 1.59 & 1.75 & 1.49 & 1.64 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.2222&dec=37.2138}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=758&mjd=52253&fiber=286}{Spectrum} \\
      74 & J080206.96+460735.0 & 0.1498 & 19.54 & 17.58 & 16.45 & 15.96 & 15.60 & -23.10 & 11.29 & 1.88 & 1.41 & 1.70 & 2.09 & 1.80 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.5290&dec=46.1264}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=438&mjd=51884&fiber=252}{Spectrum} \\
      75 & J080208.21+254549.7 & 0.1743 & 19.80 & 18.25 & 17.38 & 16.95 & 16.71 & -23.09 & 11.02 & 2.34 & 1.65 & 1.68 & 2.34 & 1.90 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.5342&dec=25.7638}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1205&mjd=52670&fiber=239}{Spectrum} \\
      76 & J080350.04+414245.4 & 0.0208 & 19.06 & 17.89 & 17.45 & 17.22 & 17.05 & -17.51 & 8.616 & 2.28 & 1.68 & 1.97 & 1.57 & 1.66 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.9585&dec=41.7126}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=437&mjd=51869&fiber=1}{Spectrum} \\
      77 & J080359.62+253051.5 & 0.1353 & 20.24 & 18.37 & 17.47 & 16.98 & 16.60 & -22.02 & 10.76 & 2.19 & 1.28 & 1.38 & 2.26 & 1.48 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=120.9984&dec=25.5143}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1205&mjd=52670&fiber=180}{Spectrum} \\
      78 & J080630.34+233553.2 & 0.1660 & 19.28 & 17.73 & 17.00 & 16.65 & 16.41 & -22.76 & 10.94 & 1.97 & 1.20 & 1.59 & 2.22 & 1.81 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=121.6264&dec=23.5981}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1265&mjd=52705&fiber=63}{Spectrum} \\
      79 & J080657.53+282224.2 & 0.0699 & 18.85 & 17.83 & 17.49 & 17.24 & 17.20 & -20.36 & 9.689 & 3.04 & 2.49 & 2.78 & 2.49 & 2.32 & 1.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=121.7397&dec=28.3734}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=930&mjd=52618&fiber=249}{Spectrum} \\
      80 & J080704.34+310237.7 & 0.1745 & 20.15 & 18.28 & 17.46 & 17.02 & 16.74 & -22.75 & 10.99 & 2.12 & 0.95 & 1.54 & 2.20 & 1.58 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=121.7681&dec=31.0438}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=860&mjd=52319&fiber=567}{Spectrum} \\
      81 & J080724.46+200608.3 & 0.0663 & 19.22 & 17.58 & 16.86 & 16.46 & 16.18 & -21.01 & 10.20 & 2.70 & 1.86 & 2.00 & 2.68 & 2.18 & 1.77 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=121.8519&dec=20.1023}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1925&mjd=53327&fiber=320}{Spectrum} \\
      82 & J080727.19+423403.7 & 0.1005 & 19.11 & 17.65 & 17.06 & 16.74 & 16.52 & -21.91 & 10.45 & 2.53 & 1.92 & 2.65 & 2.34 & 1.94 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=121.8633&dec=42.5677}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=437&mjd=51869&fiber=26}{Spectrum} \\
      83 & J080728.94+102846.6 & 0.0354 & 17.63 & 16.43 & 16.03 & 15.89 & 15.80 & -20.30 & 9.658 & 2.59 & 2.04 & 2.24 & 1.89 & 1.96 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=121.8706&dec=10.4796}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2419&mjd=54139&fiber=607}{Spectrum} \\
      84 & J080753.28+353815.4 & 0.1205 & 19.70 & 17.82 & 17.03 & 16.67 & 16.43 & -22.23 & 10.76 & 2.04 & 1.19 & 1.52 & 2.37 & 1.78 & 1.63 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=121.9720&dec=35.6376}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=892&mjd=52378&fiber=226}{Spectrum} \\
      85 & J080828.25+264245.0 & 0.1322 & 19.65 & 17.96 & 17.17 & 16.82 & 16.51 & -22.05 & 10.70 & 2.47 & 1.47 & 1.63 & 2.50 & 1.74 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=122.1177&dec=26.7125}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1205&mjd=52670&fiber=566}{Spectrum} \\
      86 & J080925.08+305652.8 & 0.0836 & 17.71 & 16.10 & 15.49 & 15.22 & 15.03 & -23.03 & 10.91 & 2.24 & 1.43 & 1.85 & 2.53 & 2.07 & 1.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=122.3545&dec=30.9480}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=861&mjd=52318&fiber=257}{Spectrum} \\
      87 & J081035.26+504159.6 & 0.1836 & 20.18 & 18.39 & 17.49 & 17.06 & 16.83 & -22.62 & 10.98 & 2.17 & 1.51 & 1.62 & 2.42 & 1.79 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=122.6469&dec=50.6999}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1780&mjd=53090&fiber=77}{Spectrum} \\
      88 & J081036.24+524309.1 & 0.1183 & 18.77 & 17.89 & 17.52 & 17.23 & 17.10 & -21.66 & 10.20 & 2.72 & 2.15 & 2.44 & 2.48 & 2.03 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=122.6510&dec=52.7192}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1781&mjd=53297&fiber=235}{Spectrum} \\
      89 & J081046.58+362536.5 & 0.1219 & 19.70 & 17.84 & 17.05 & 16.66 & 16.39 & -22.05 & 10.73 & 2.04 & 1.29 & 2.08 & 2.42 & 1.73 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=122.6941&dec=36.4268}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=892&mjd=52378&fiber=465}{Spectrum} \\
      90 & J081121.96+492713.0 & 0.0710 & 19.17 & 18.12 & 17.67 & 17.41 & 17.27 & -20.39 & 9.701 & 2.02 & 1.49 & 1.62 & 1.34 & 1.47 & 0.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=122.8415&dec=49.4536}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=440&mjd=51885&fiber=429}{Spectrum} \\
      91 & J081303.17+434412.1 & 0.1268 & 20.22 & 18.14 & 17.12 & 16.58 & 16.18 & -21.88 & 10.85 & 1.88 & 1.08 & 1.14 & 1.98 & 1.42 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=123.2632&dec=43.7367}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=547&mjd=52207&fiber=270}{Spectrum} \\
      92 & J081303.67+243401.2 & 0.0204 & 17.87 & 16.40 & 15.58 & 15.10 & 14.65 & -19.57 & 9.648 & 2.43 & 1.71 & 1.74 & 2.01 & 1.84 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=123.2653&dec=24.5670}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1585&mjd=52962&fiber=351}{Spectrum} \\
      93 & J081317.35+205757.2 & 0.0377 & 17.85 & 16.55 & 15.96 & 15.62 & 15.30 & -20.45 & 9.880 & 2.36 & 1.70 & 1.82 & 1.79 & 1.78 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=123.3223&dec=20.9659}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1925&mjd=53327&fiber=415}{Spectrum} \\
      94 & J081412.48+103744.4 & 0.0533 & 18.84 & 17.36 & 16.76 & 16.48 & 16.26 & -20.44 & 9.898 & 1.70 & 0.90 & 1.28 & 1.61 & 1.35 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=123.5520&dec=10.6290}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2421&mjd=54153&fiber=505}{Spectrum} \\
      95 & J081503.22+053134.3 & 0.0923 & 19.58 & 18.25 & 17.57 & 17.17 & 16.92 & -20.82 & 10.11 & 2.70 & 2.11 & 2.44 & 2.27 & 2.09 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=123.7634&dec=5.5262}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1295&mjd=52934&fiber=20}{Spectrum} \\
      96 & J081525.78+372025.8 & 0.0397 & 18.12 & 16.83 & 16.25 & 15.95 & 15.70 & -20.34 & 9.801 & 2.32 & 1.62 & 2.06 & 2.26 & 1.60 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=123.8574&dec=37.3405}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=893&mjd=52589&fiber=235}{Spectrum} \\
      97 & J081538.14+510153.0 & 0.1181 & 20.16 & 18.22 & 17.39 & 17.00 & 16.71 & -21.90 & 10.64 & 2.01 & 1.11 & 1.70 & 2.10 & 1.58 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=123.9089&dec=51.0314}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=442&mjd=51882&fiber=355}{Spectrum} \\
      98 & J081603.14+193643.2 & 0.1133 & 18.98 & 17.72 & 17.08 & 16.69 & 16.46 & -21.82 & 10.48 & 2.68 & 2.05 & 2.60 & 2.47 & 2.04 & 1.56 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=124.0131&dec=19.6120}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1925&mjd=53327&fiber=101}{Spectrum} \\
      99 & J081703.67+431147.0 & 0.0370 & 18.95 & 17.87 & 17.46 & 17.22 & 17.06 & -19.25 & 9.195 & 2.54 & 2.07 & 2.23 & 1.83 & 1.98 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=124.2653&dec=43.1964}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=547&mjd=52207&fiber=216}{Spectrum} \\
     100 & J081816.73+431915.6 & 0.1580 & 23.21 & 20.64 & 19.21 & 18.57 & 18.24 & -20.93 & 10.58 & 2.13 & 1.42 & 1.56 & 2.02 & 1.58 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=124.5697&dec=43.3210}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=547&mjd=52207&fiber=144}{Spectrum} \\
     101 & J081838.66+232910.3 & 0.1031 & 17.84 & 16.34 & 15.67 & 15.34 & 15.11 & -22.77 & 10.94 & 2.61 & 1.88 & 2.02 & 2.61 & 2.14 & 1.77 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=124.6611&dec=23.4862}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1585&mjd=52962&fiber=3}{Spectrum} \\
     102 & J082029.04+411152.4 & 0.0948 & 18.82 & 16.99 & 16.34 & 16.04 & 15.80 & -22.28 & 10.73 & 2.00 & 1.43 & 1.80 & 2.18 & 1.79 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=125.1210&dec=41.1979}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=761&mjd=52266&fiber=315}{Spectrum} \\
     103 & J082033.74+554122.9 & 0.0362 & 17.50 & 16.26 & 15.77 & 15.52 & 15.30 & -20.60 & 9.854 & 2.64 & 2.08 & 2.91 & 2.52 & 2.01 & 1.60 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=125.1406&dec=55.6897}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1782&mjd=53383&fiber=366}{Spectrum} \\
     104 & J082109.70+441943.7 & 0.0855 & 20.35 & 18.52 & 17.57 & 17.02 & 16.63 & -20.59 & 10.26 & 2.10 & 1.30 & 1.64 & 2.05 & 1.57 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=125.2904&dec=44.3288}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=547&mjd=52207&fiber=510}{Spectrum} \\
     105 & J082127.38+212031.2 & 0.1690 & 18.97 & 17.70 & 17.10 & 16.74 & 16.55 & -22.84 & 10.87 & 2.54 & 1.83 & 1.93 & 2.50 & 2.20 & 1.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=125.3641&dec=21.3420}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1927&mjd=53321&fiber=480}{Spectrum} \\
     106 & J082154.26+223828.7 & 0.0127 & 16.31 & 15.24 & 14.86 & 14.70 & 14.65 & -19.43 & 9.228 & 2.20 & 1.66 & 1.83 & 1.47 & 1.69 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=125.4761&dec=22.6413}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1926&mjd=53317&fiber=68}{Spectrum} \\
     107 & J082254.89+192128.1 & 0.0626 & 20.44 & 18.44 & 17.61 & 17.22 & 16.88 & -19.81 & 9.888 & 1.74 & 0.78 & 0.890 & 1.50 & 1.30 & 0.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=125.7287&dec=19.3578}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2082&mjd=53358&fiber=627}{Spectrum} \\
     108 & J082434.80+182338.4 & 0.0258 & 18.84 & 17.71 & 17.30 & 17.07 & 16.92 & -18.34 & 8.892 & 2.06 & 1.55 & 1.76 & 1.31 & 1.47 & 0.69 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=126.1450&dec=18.3940}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2271&mjd=53726&fiber=575}{Spectrum} \\
     109 & J082450.26+165850.2 & 0.0909 & 19.17 & 17.88 & 17.28 & 16.92 & 16.72 & -21.06 & 10.17 & 2.31 & 1.70 & 1.85 & 2.10 & 1.69 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=126.2094&dec=16.9806}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2271&mjd=53726&fiber=51}{Spectrum} \\
     110 & J082537.51+364522.0 & 0.1059 & 19.40 & 17.81 & 16.98 & 16.51 & 16.12 & -21.83 & 10.61 & 2.21 & 1.37 & 1.36 & 1.81 & 1.62 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=126.4063&dec=36.7561}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=827&mjd=52312&fiber=257}{Spectrum} \\
     111 & J082604.39+455803.4 & 0.0071 & 14.61 & 13.78 & 13.45 & 13.32 & 13.04 & -19.40 & 9.174 & 2.95 & 2.40 & 2.53 & 2.41 & 2.42 & 1.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=126.5183&dec=45.9676}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=549&mjd=51981&fiber=291}{Spectrum} \\
     112 & J082752.85+260502.4 & 0.0958 & 19.30 & 17.73 & 17.13 & 16.84 & 16.58 & -21.45 & 10.34 & 1.59 & 0.91 & 1.30 & 1.59 & 1.56 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=126.9702&dec=26.0840}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1586&mjd=52945&fiber=457}{Spectrum} \\
     113 & J082855.56+111337.6 & 0.0964 & 19.87 & 17.96 & 17.35 & 16.93 & 16.75 & -21.28 & 10.38 & 2.17 & 0.98 & 1.20 & 1.97 & 1.69 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.2315&dec=11.2271}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2424&mjd=54448&fiber=200}{Spectrum} \\
     114 & J082858.68+274101.3 & 0.0569 & 18.81 & 17.42 & 16.92 & 16.66 & 16.48 & -20.29 & 9.817 & 2.06 & 1.44 & 1.63 & 1.95 & 1.54 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.2445&dec=27.6837}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1267&mjd=52932&fiber=76}{Spectrum} \\
     115 & J082919.63+103335.3 & 0.1355 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.41 & 1.54 & 1.51 & 2.13 & 1.77 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.3318&dec=10.5598}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2424&mjd=54448&fiber=215}{Spectrum} \\
     116 & J082935.42+445236.1 & 0.1477 & 19.79 & 18.03 & 17.10 & 16.65 & 16.33 & -22.44 & 10.93 & 2.32 & 1.37 & 1.71 & 2.38 & 1.83 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.3976&dec=44.8767}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=548&mjd=51986&fiber=84}{Spectrum} \\
     117 & J082945.67+320156.6 & 0.0933 & 19.53 & 18.52 & 17.90 & 17.59 & 17.40 & -20.59 & 9.883 & 2.52 & 1.98 & 2.23 & 1.91 & 1.80 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.4403&dec=32.0324}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=932&mjd=52620&fiber=143}{Spectrum} \\
     118 & J082951.36+133723.2 & 0.0903 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.03 & 1.44 & 1.43 & 1.53 & 1.35 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.4640&dec=13.6231}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2425&mjd=54139&fiber=194}{Spectrum} \\
     119 & J082958.99+221412.1 & 0.0545 & 19.05 & 18.09 & 17.74 & 17.51 & 17.37 & -19.61 & 9.348 & 2.52 & 1.98 & 2.17 & 1.88 & 1.94 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.4958&dec=22.2367}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1929&mjd=53349&fiber=272}{Spectrum} \\
     120 & J083021.38+364627.8 & 0.1331 & 19.62 & 18.36 & 17.39 & 17.08 & 16.79 & -21.78 & 10.53 & 2.49 & 1.77 & 1.86 & 2.28 & 1.86 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.5891&dec=36.7744}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=827&mjd=52312&fiber=114}{Spectrum} \\
     121 & J083118.31+101321.7 & 0.0503 & 18.71 & 17.00 & 16.18 & 15.79 & 15.50 & -20.87 & 10.22 & 1.98 & 1.34 & 1.68 & 1.90 & 1.69 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=127.8263&dec=10.2227}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2572&mjd=54056&fiber=435}{Spectrum} \\
     122 & J083225.49+511133.7 & 0.1643 & 19.42 & 18.09 & 17.25 & 16.86 & 16.63 & -22.57 & 10.84 & 2.48 & 1.87 & 1.79 & 2.34 & 1.96 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=128.1062&dec=51.1927}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=445&mjd=51873&fiber=398}{Spectrum} \\
     123 & J083319.18+370436.8 & 0.0418 & 18.61 & 16.85 & 16.17 & 15.83 & 15.55 & -20.32 & 9.983 & 2.01 & 1.01 & 1.14 & 2.01 & 1.62 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=128.3299&dec=37.0769}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=827&mjd=52312&fiber=36}{Spectrum} \\
     124 & J083524.19+154104.9 & 0.1199 & 19.77 & 18.32 & 17.64 & 17.33 & 17.17 & -21.27 & 10.31 & 2.29 & 1.74 & 2.26 & 2.24 & 1.90 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=128.8508&dec=15.6847}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2276&mjd=53712&fiber=100}{Spectrum} \\
     125 & J083529.57+142715.5 & 0.1200 & 19.94 & 18.16 & 17.43 & 17.05 & 16.79 & -21.72 & 10.55 & 2.27 & 1.37 & 1.35 & 2.01 & 1.64 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=128.8732&dec=14.4543}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2427&mjd=53815&fiber=271}{Spectrum} \\
     126 & J083559.64+452229.3 & 0.0901 & 19.82 & 18.14 & 17.42 & 17.02 & 16.73 & -20.97 & 10.24 & 1.96 & 1.18 & 1.81 & 1.73 & 1.56 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=128.9985&dec=45.3748}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=762&mjd=52232&fiber=412}{Spectrum} \\
     127 & J083651.58+173207.8 & 0.0419 & 18.69 & 17.21 & 16.63 & 16.32 & 16.10 & -20.27 & 9.781 & 1.89 & 1.19 & 1.63 & 1.63 & 1.66 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=129.2149&dec=17.5355}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2276&mjd=53712&fiber=563}{Spectrum} \\
     128 & J083810.56+502951.7 & 0.1309 & 19.26 & 18.07 & 17.33 & 16.95 & 16.54 & -21.88 & 10.52 & 2.54 & 1.83 & 1.95 & 2.23 & 1.90 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=129.5440&dec=50.4977}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=445&mjd=51873&fiber=172}{Spectrum} \\
     129 & J083920.57+042037.7 & 0.0848 & 19.58 & 18.03 & 17.27 & 16.86 & 16.53 & -20.97 & 10.23 & 2.21 & 1.58 & 2.25 & 1.94 & 1.65 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=129.8357&dec=4.3438}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1187&mjd=52708&fiber=121}{Spectrum} \\
     130 & J083924.98+272131.3 & 0.1131 & 18.62 & 17.22 & 16.70 & 16.41 & 16.18 & -22.39 & 10.64 & 2.35 & 1.37 & 1.75 & 2.70 & 1.87 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=129.8541&dec=27.3587}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1587&mjd=52964&fiber=91}{Spectrum} \\
     131 & J083957.91+265924.4 & 0.0279 & 19.19 & 18.01 & 17.61 & 17.42 & 17.27 & -18.20 & 8.829 & 2.13 & 1.53 & 1.57 & 1.52 & 1.67 & 0.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=129.9913&dec=26.9901}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1587&mjd=52964&fiber=84}{Spectrum} \\
     132 & J084056.33+303451.2 & 0.0530 & 19.18 & 17.54 & 16.92 & 16.62 & 16.40 & -20.26 & 9.876 & 1.98 & 1.39 & 1.55 & 1.77 & 1.44 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=130.2347&dec=30.5809}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1269&mjd=52937&fiber=463}{Spectrum} \\
     133 & J084105.11+083757.7 & 0.1296 & 18.51 & 17.07 & 16.31 & 15.95 & 15.66 & -22.71 & 10.93 & 2.52 & 1.79 & 1.98 & 2.50 & 2.01 & 1.58 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=130.2713&dec=8.6327}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1759&mjd=53081&fiber=559}{Spectrum} \\
     134 & J084134.13+564233.1 & 0.0261 & 17.54 & 16.42 & 16.12 & 15.93 & 15.86 & -19.75 & 9.368 & 1.98 & 1.43 & 1.59 & 1.25 & 1.54 & 0.79 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=130.3922&dec=56.7092}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1784&mjd=54425&fiber=131}{Spectrum} \\
     135 & J084308.95+192527.1 & 0.1286 & 19.17 & 17.38 & 16.52 & 16.07 & 15.76 & -23.19 & 11.11 & 2.44 & 1.48 & 1.78 & 2.38 & 1.87 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=130.7873&dec=19.4242}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2277&mjd=53705&fiber=62}{Spectrum} \\
     136 & J084340.75+220538.8 & 0.0126 & 17.48 & 15.50 & 15.04 & 14.83 & 14.76 & -19.44 & 9.439 & 1.73 & 1.16 & 1.09 & 1.23 & 1.33 & 0.72 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=130.9198&dec=22.0941}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2084&mjd=53360&fiber=120}{Spectrum} \\
     137 & J084356.35+305345.6 & 0.1083 & 20.00 & 18.42 & 17.63 & 17.21 & 16.92 & -21.17 & 10.33 & 2.02 & 1.49 & 1.43 & 1.90 & 1.62 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=130.9848&dec=30.8960}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1269&mjd=52937&fiber=528}{Spectrum} \\
     138 & J084414.66+390012.6 & 0.1224 & 19.46 & 17.73 & 16.91 & 16.46 & 16.18 & -22.37 & 10.83 & 2.45 & 1.63 & 2.18 & 2.42 & 1.98 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.0611&dec=39.0035}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=829&mjd=52296&fiber=203}{Spectrum} \\
     139 & J084452.56+071821.2 & 0.1629 & 20.01 & 18.57 & 17.83 & 17.37 & 17.14 & -21.93 & 10.62 & 2.52 & 1.73 & 1.90 & 2.33 & 1.88 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.2190&dec=7.3059}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1298&mjd=52964&fiber=159}{Spectrum} \\
     140 & J084521.62+112554.5 & 0.0663 & 17.58 & 15.62 & 14.67 & 14.20 & 13.83 & -22.95 & 11.18 & 2.13 & 1.58 & 1.88 & 2.34 & 2.06 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.3401&dec=11.4318}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2574&mjd=54084&fiber=331}{Spectrum} \\
     141 & J084534.61+572940.6 & 0.0262 & 17.92 & 16.67 & 16.18 & 15.94 & 15.78 & -19.31 & 9.368 & 2.78 & 2.15 & 2.53 & 2.17 & 2.11 & 1.50 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.3942&dec=57.4946}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1784&mjd=54425&fiber=80}{Spectrum} \\
     142 & J084545.38+200610.4 & 0.1232 & 19.94 & 18.52 & 17.73 & 17.29 & 17.01 & -21.17 & 10.35 & 2.59 & 1.81 & 2.01 & 2.46 & 1.98 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.4391&dec=20.1029}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2277&mjd=53705&fiber=622}{Spectrum} \\
     143 & J084558.10+453254.6 & 0.1513 & 19.93 & 18.30 & 17.51 & 17.09 & 16.85 & -22.16 & 10.73 & 2.50 & 1.63 & 1.76 & 2.24 & 1.92 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.4921&dec=45.5485}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=763&mjd=52235&fiber=172}{Spectrum} \\
     144 & J084647.28+134224.5 & 0.0074 & 16.90 & 15.86 & 15.43 & 15.23 & 15.09 & -17.42 & 8.502 & 2.51 & 2.00 & 2.07 & 1.85 & 1.99 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.6970&dec=13.7068}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2428&mjd=53801&fiber=564}{Spectrum} \\
     145 & J084717.16+445932.6 & 0.1394 & 19.08 & 17.24 & 16.20 & 15.76 & 15.39 & -23.47 & 11.32 & 1.93 & 1.40 & 1.65 & 2.25 & 1.77 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=131.8215&dec=44.9924}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=763&mjd=52235&fiber=9}{Spectrum} \\
     146 & J084843.46+164417.5 & 0.0790 & 19.51 & 17.09 & 16.41 & 15.99 & 15.71 & -21.88 & 10.72 & 2.25 & 1.01 & 1.41 & 2.26 & 1.79 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.1811&dec=16.7382}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2279&mjd=53708&fiber=88}{Spectrum} \\
     147 & J084851.94+382800.12 & 0.0986 & 20.17 & 18.48 & 17.58 & 17.11 & 16.68 & -20.84 & 10.30 & 2.22 & 1.50 & 1.85 & 2.12 & 1.75 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.2164&dec=38.4667}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=865&mjd=52323&fiber=485}{Spectrum} \\
     148 & J084906.41+081641.9 & 0.1358 & 18.90 & 17.44 & 16.77 & 16.41 & 16.18 & -22.93 & 10.90 & 2.44 & 1.75 & 1.78 & 2.30 & 1.86 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.2767&dec=8.2783}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1298&mjd=52964&fiber=606}{Spectrum} \\
     149 & J084907.87+601822.7 & 0.0988 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.38 & 1.78 & 2.15 & 1.98 & 1.72 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.2828&dec=60.3063}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1785&mjd=54439&fiber=375}{Spectrum} \\
     150 & J084929.88+374117.9 & 0.1248 & 19.87 & 18.27 & 17.53 & 17.20 & 16.92 & -21.67 & 10.48 & 2.06 & 1.26 & 1.73 & 2.11 & 1.63 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.3745&dec=37.6883}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=865&mjd=52323&fiber=145}{Spectrum} \\
     151 & J084938.18+601353.8 & 0.1233 & 18.65 & 16.80 & 16.01 & 15.63 & 15.33 & -23.29 & 11.19 & 2.22 & 1.13 & 1.21 & 2.18 & 1.64 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.4091&dec=60.2316}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1785&mjd=54439&fiber=415}{Spectrum} \\
     152 & J085039.84+613350.0 & 0.1666 & 19.51 & 17.97 & 17.22 & 16.89 & 16.70 & -22.47 & 10.83 & 2.28 & 1.50 & 2.20 & 2.23 & 1.73 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.6660&dec=61.5639}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1875&mjd=54453&fiber=114}{Spectrum} \\
     153 & J085050.52+145820.6 & 0.0799 & 19.95 & 18.38 & 17.47 & 16.98 & 16.60 & -20.69 & 10.17 & 2.01 & 1.17 & 1.17 & 1.85 & 1.45 & 1.00 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.7105&dec=14.9724}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2431&mjd=53818&fiber=263}{Spectrum} \\
     154 & J085125.75+404513.3 & 0.0945 & 19.21 & 17.87 & 17.35 & 17.06 & 16.84 & -21.34 & 10.19 & 2.44 & 1.79 & 1.79 & 2.22 & 1.81 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.8573&dec=40.7537}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=830&mjd=52293&fiber=218}{Spectrum} \\
     155 & J085151.60+370708.8 & 0.1672 & 20.16 & 18.28 & 17.47 & 17.00 & 16.81 & -22.47 & 10.92 & 2.63 & 1.85 & 1.96 & 2.77 & 2.36 & 2.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=132.9650&dec=37.1191}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=935&mjd=52643&fiber=388}{Spectrum} \\
     156 & J085338.09+400438.3 & 0.1270 & 19.42 & 17.98 & 17.33 & 17.01 & 16.75 & -22.11 & 10.56 & 2.32 & 1.69 & 2.41 & 2.17 & 1.87 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.4087&dec=40.0773}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1199&mjd=52703&fiber=351}{Spectrum} \\
     157 & J085356.81+031033.6 & 0.1292 & 20.37 & 18.60 & 17.70 & 17.16 & 16.78 & -21.45 & 10.57 & 2.54 & 1.77 & 1.91 & 2.47 & 1.86 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.4867&dec=3.1760}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=565&mjd=52225&fiber=433}{Spectrum} \\
     158 & J085407.01+482619.0 & 0.0933 & 19.15 & 17.38 & 16.68 & 16.30 & 16.04 & -21.82 & 10.59 & 2.17 & 1.16 & 1.51 & 2.12 & 1.80 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.5292&dec=48.4386}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=764&mjd=52238&fiber=324}{Spectrum} \\
     159 & J085413.56+402709.4 & 0.1133 & 19.99 & 18.42 & 17.59 & 17.17 & 16.91 & -21.44 & 10.43 & 2.39 & 1.57 & 2.03 & 2.30 & 1.72 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.5565&dec=40.4526}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=830&mjd=52293&fiber=85}{Spectrum} \\
     160 & J085431.44+121757.1 & 0.0682 & 18.64 & 17.58 & 17.26 & 17.05 & 16.83 & -20.88 & 9.813 & 2.48 & 1.83 & 2.08 & 2.02 & 1.84 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.6310&dec=12.2992}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2433&mjd=53820&fiber=313}{Spectrum} \\
     161 & J085442.05+142552.0 & 0.1498 & 19.99 & 18.47 & 17.66 & 17.28 & 17.01 & -22.17 & 10.67 & 2.34 & 1.62 & 2.22 & 2.27 & 1.77 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.6752&dec=14.4311}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2431&mjd=53818&fiber=89}{Spectrum} \\
     162 & J085509.98+160345.0 & 0.1187 & 19.13 & 17.68 & 16.92 & 16.50 & 16.19 & -22.23 & 10.70 & 2.44 & 1.73 & 2.04 & 2.21 & 1.89 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.7916&dec=16.0625}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2431&mjd=53818&fiber=510}{Spectrum} \\
     163 & J085511.16+503019.1 & 0.0498 & 18.17 & 17.23 & 16.98 & 16.75 & 16.67 & -20.32 & 9.570 & 2.24 & 1.73 & 1.83 & 1.50 & 1.63 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.7965&dec=50.5053}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=551&mjd=51993&fiber=152}{Spectrum} \\
     164 & J085518.98+053843.8 & 0.1161 & 18.91 & 17.62 & 17.04 & 16.74 & 16.51 & -22.03 & 10.50 & 2.37 & 1.84 & 1.87 & 1.95 & 1.85 & 1.53 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=133.8291&dec=5.6455}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1189&mjd=52668&fiber=113}{Spectrum} \\
     165 & J085619.82+452239.7 & 0.0840 & 19.75 & 18.25 & 17.63 & 17.32 & 17.08 & -20.67 & 10.01 & 1.64 & 0.91 & 0.918 & 1.45 & 1.41 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=134.0826&dec=45.3777}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=897&mjd=52605&fiber=429}{Spectrum} \\
     166 & J085657.41+105416.2 & 0.0910 & 18.86 & 17.05 & 16.12 & 15.66 & 15.33 & -22.38 & 10.89 & 2.24 & 1.60 & 1.78 & 2.28 & 2.02 & 1.53 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=134.2392&dec=10.9045}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2575&mjd=54085&fiber=216}{Spectrum} \\
     167 & J085802.47+304830.2 & 0.0844 & 19.74 & 18.34 & 17.73 & 17.43 & 17.25 & -20.47 & 9.924 & 1.73 & 1.06 & 1.27 & 1.64 & 1.36 & 0.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=134.5103&dec=30.8084}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1590&mjd=52974&fiber=454}{Spectrum} \\
     168 & J085931.08+592944.2 & 0.0439 & 17.30 & 16.22 & 15.86 & 15.62 & 15.51 & -20.71 & 9.879 & 2.03 & 1.55 & 1.58 & 1.49 & 1.52 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=134.8795&dec=59.4956}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1785&mjd=54439&fiber=80}{Spectrum} \\
     169 & J085942.62+100643.6 & 0.0546 & 17.99 & 16.22 & 15.51 & 15.11 & 14.76 & -21.57 & 10.52 & 2.58 & 1.30 & 1.72 & 2.59 & 2.04 & 1.61 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=134.9276&dec=10.1121}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1738&mjd=53051&fiber=497}{Spectrum} \\
     170 & J090008.54+205039.8 & 0.0611 & 18.57 & 16.98 & 16.37 & 16.07 & 15.87 & -21.12 & 10.21 & 1.71 & 0.91 & 1.48 & 2.02 & 1.51 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=135.0356&dec=20.8444}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2282&mjd=53683&fiber=102}{Spectrum} \\
     171 & J090055.30+300629.5 & 0.1519 & 19.25 & 17.70 & 17.06 & 16.84 & 16.38 & -22.62 & 10.79 & 1.76 & 1.20 & 1.34 & 1.62 & 1.59 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=135.2304&dec=30.1082}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1590&mjd=52974&fiber=129}{Spectrum} \\
     172 & J090114.11+323453.8 & 0.0535 & 18.49 & 17.43 & 17.11 & 16.87 & 16.74 & -20.05 & 9.577 & 2.59 & 2.02 & 2.19 & 1.84 & 1.98 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=135.3088&dec=32.5816}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1272&mjd=52989&fiber=212}{Spectrum} \\
     173 & J090143.85+150744.4 & 0.0768 & 19.66 & 18.17 & 17.37 & 16.90 & 16.56 & -20.60 & 10.11 & 2.11 & 1.38 & 1.38 & 1.74 & 1.59 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=135.4327&dec=15.1290}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2434&mjd=53826&fiber=393}{Spectrum} \\
     174 & J090454.58+393835.5 & 0.1513 & 19.09 & 18.40 & 18.16 & 18.11 & 18.06 & -21.22 & 9.939 & 2.32 & 1.79 & 2.17 & 1.78 & 1.66 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=136.2274&dec=39.6432}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1199&mjd=52703&fiber=30}{Spectrum} \\
     175 & J090559.57+095418.7 & 0.0725 & 19.05 & 17.40 & 16.75 & 16.40 & 16.17 & -21.25 & 10.28 & 2.65 & 1.61 & 1.76 & 2.59 & 1.81 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=136.4982&dec=9.9052}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1738&mjd=53051&fiber=623}{Spectrum} \\
     176 & J090804.80+495239.0 & 0.0519 & 19.23 & 17.94 & 17.45 & 17.21 & 17.06 & -19.42 & 9.460 & 2.03 & 1.35 & 1.47 & 1.46 & 1.48 & 0.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=137.0200&dec=49.8775}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=766&mjd=52247&fiber=304}{Spectrum} \\
     177 & J090910.87+395111.5 & 0.0729 & 19.34 & 17.63 & 16.97 & 16.59 & 16.37 & -21.02 & 10.22 & 2.04 & 1.26 & 1.82 & 2.33 & 1.68 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=137.2953&dec=39.8532}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=937&mjd=52707&fiber=368}{Spectrum} \\
     178 & J090927.79+565855.2 & 0.0312 & 19.43 & 18.10 & 17.67 & 17.40 & 17.21 & -18.41 & 8.984 & 2.19 & 1.63 & 1.78 & 1.47 & 1.72 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=137.3658&dec=56.9820}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=484&mjd=51907&fiber=209}{Spectrum} \\
     179 & J090947.86+275144.3 & 0.0205 & 17.61 & 16.64 & 16.26 & 16.08 & 16.00 & -18.74 & 9.013 & 2.18 & 1.67 & 1.78 & 1.43 & 1.65 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=137.4494&dec=27.8623}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1935&mjd=53387&fiber=572}{Spectrum} \\
     180 & J091012.50+030338.2 & 0.0528 & 18.46 & 17.11 & 16.61 & 16.33 & 16.15 & -20.29 & 9.842 & 2.64 & 2.13 & 2.82 & 2.54 & 2.07 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=137.5521&dec=3.0606}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=566&mjd=52238&fiber=74}{Spectrum} \\
     181 & J091052.80+414019.6 & 0.1161 & 20.34 & 18.38 & 17.63 & 17.23 & 16.97 & -21.51 & 10.50 & 1.88 & 0.84 & 1.13 & 1.98 & 1.28 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=137.7200&dec=41.6721}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1200&mjd=52668&fiber=547}{Spectrum} \\
     182 & J091200.384+045124.5 & 0.1962 & 20.19 & 18.62 & 17.56 & 17.08 & 16.70 & -23.11 & 11.10 & 2.36 & 1.34 & 1.50 & 2.20 & 1.63 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.0016&dec=4.8568}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1193&mjd=52652&fiber=191}{Spectrum} \\
     183 & J091235.81+471117.5 & 0.0735 & 19.10 & 17.62 & 17.03 & 16.72 & 16.50 & -20.79 & 10.08 & 1.92 & 1.14 & 1.70 & 1.83 & 1.41 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.1492&dec=47.1882}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=899&mjd=52620&fiber=520}{Spectrum} \\
     184 & J091237.51+452920.0 & 0.1896 & 19.41 & 18.15 & 17.38 & 16.99 & 16.74 & -22.66 & 10.87 & 2.34 & 1.65 & 2.10 & 2.05 & 1.58 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.1563&dec=45.4889}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=832&mjd=52312&fiber=406}{Spectrum} \\
     185 & J091303.60+283807.4 & 0.0225 & 18.25 & 16.86 & 16.20 & 15.86 & 15.57 & -19.24 & 9.391 & 1.71 & 0.96 & 0.897 & 1.22 & 1.29 & 0.79 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.2650&dec=28.6354}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1936&mjd=53330&fiber=57}{Spectrum} \\
     186 & J091407.22+3753010. & 0.0719 & 18.67 & 17.18 & 16.51 & 16.08 & 15.80 & -21.47 & 10.37 & 2.85 & 2.07 & 1.99 & 2.54 & 2.24 & 1.77 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.5301&dec=37.8861}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1213&mjd=52972&fiber=333}{Spectrum} \\
     187 & J091446.66+571312.0 & 0.0904 & 19.08 & 17.94 & 17.52 & 17.21 & 17.06 & -20.58 & 9.925 & 2.55 & 1.99 & 2.17 & 2.12 & 1.98 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.6944&dec=57.2200}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=451&mjd=51908&fiber=334}{Spectrum} \\
     188 & J091509.43+500818.6 & 0.1379 & 19.60 & 18.32 & 17.65 & 17.28 & 17.04 & -21.68 & 10.44 & 2.06 & 1.44 & 1.53 & 1.72 & 1.25 & 0.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.7893&dec=50.1385}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=766&mjd=52247&fiber=199}{Spectrum} \\
     189 & J091532.64+544814.0 & 0.1666 & 19.58 & 17.86 & 16.95 & 16.58 & 16.31 & -23.05 & 11.09 & 1.81 & 1.11 & 1.30 & 1.86 & 1.43 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=138.8860&dec=54.8039}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=450&mjd=51908&fiber=68}{Spectrum} \\
     190 & J091648.07+044955.6 & 0.1926 & 19.58 & 18.07 & 17.29 & 16.92 & 16.68 & -23.02 & 11.01 & 2.23 & 1.40 & 1.33 & 2.09 & 1.61 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=139.2003&dec=4.8321}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1193&mjd=52652&fiber=22}{Spectrum} \\
     191 & J091849.99+420043.6 & 0.0409 & 18.01 & 16.26 & 15.65 & 15.35 & 15.12 & -20.94 & 10.17 & 2.29 & 1.07 & 1.58 & 2.26 & 1.81 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=139.7083&dec=42.0121}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1201&mjd=52674&fiber=151}{Spectrum} \\
     192 & J092019.20+251625.0 & 0.0216 & 17.12 & 15.90 & 15.49 & 15.31 & 15.23 & -19.72 & 9.449 & 2.04 & 1.47 & 1.66 & 1.52 & 1.54 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=140.0800&dec=25.2736}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2291&mjd=53714&fiber=411}{Spectrum} \\
     193 & J092130.29-003859.6 & 0.1603 & 20.54 & 18.90 & 18.00 & 17.56 & 17.26 & -21.87 & 10.64 & 1.89 & 1.03 & 1.33 & 1.83 & 1.64 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=140.3762&dec=-0.6499}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=474&mjd=52000&fiber=285}{Spectrum} \\
     194 & J092153.02+234303.4 & 0.0549 & 19.32 & 17.57 & 16.93 & 16.60 & 16.35 & -20.38 & 9.952 & 1.80 & 0.76 & 1.71 & 1.74 & 1.47 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=140.4709&dec=23.7176}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2291&mjd=53714&fiber=98}{Spectrum} \\
     195 & J092223.11+504628.9 & 0.0269 & 17.91 & 16.94 & 16.62 & 16.47 & 16.36 & -18.84 & 9.058 & 2.44 & 1.96 & 2.07 & 1.70 & 1.81 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=140.5963&dec=50.7747}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=766&mjd=52247&fiber=582}{Spectrum} \\
     196 & J092304.18+173053.6 & 0.0918 & 19.68 & 18.09 & 17.48 & 17.19 & 16.99 & -20.96 & 10.15 & 1.87 & 1.12 & 1.98 & 2.27 & 1.28 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=140.7674&dec=17.5149}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2439&mjd=53795&fiber=39}{Spectrum} \\
     197 & J092306.50+195409.0 & 0.0139 & 16.86 & 15.82 & 15.46 & 15.30 & 15.17 & -18.85 & 9.024 & 2.61 & 2.09 & 2.28 & 1.87 & 2.02 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=140.7771&dec=19.9025}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2289&mjd=53708&fiber=286}{Spectrum} \\
     198 & J092330.46+291354.5 & 0.0328 & 19.49 & 18.15 & 17.43 & 17.06 & 16.74 & -18.80 & 9.240 & 2.08 & 1.38 & 1.30 & 1.66 & 1.55 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=140.8769&dec=29.2318}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1939&mjd=53389&fiber=270}{Spectrum} \\
     199 & J092435.35+310701.9 & 0.1112 & 18.64 & 17.25 & 16.64 & 16.34 & 16.12 & -22.54 & 10.69 & 2.65 & 1.96 & 2.41 & 2.47 & 1.86 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.1473&dec=31.1172}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1938&mjd=53379&fiber=634}{Spectrum} \\
     200 & J092518.31+062334.1 & 0.0755 & 18.17 & 16.48 & 15.80 & 15.45 & 15.23 & -22.28 & 10.71 & 2.08 & 1.26 & 1.23 & 2.10 & 1.55 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.3263&dec=6.3928}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1195&mjd=52724&fiber=51}{Spectrum} \\
     201 & J092518.50+533525.1 & 0.1949 & 20.01 & 18.55 & 17.76 & 17.29 & 17.00 & -22.94 & 10.94 & 2.24 & 1.34 & 1.52 & 2.26 & 1.88 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.3271&dec=53.5903}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=554&mjd=52000&fiber=57}{Spectrum} \\
     202 & J092551.36+550146.9 & 0.0465 & 19.12 & 18.12 & 17.81 & 17.61 & 17.47 & -19.16 & 9.158 & 2.39 & 1.84 & 2.10 & 1.69 & 1.77 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.4640&dec=55.0297}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=554&mjd=52000&fiber=590}{Spectrum} \\
     203 & J092620.86+365924.7 & 0.1177 & 20.33 & 18.84 & 18.14 & 17.84 & 17.52 & -20.79 & 10.11 & 1.88 & 1.26 & 1.32 & 1.65 & 1.40 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.5869&dec=36.9902}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1274&mjd=52995&fiber=567}{Spectrum} \\
     204 & J092621.72+492640.2 & 0.1499 & 19.30 & 18.03 & 17.32 & 16.93 & 16.68 & -22.30 & 10.69 & 2.30 & 1.69 & 1.56 & 1.95 & 1.72 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.5905&dec=49.4445}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=900&mjd=52637&fiber=522}{Spectrum} \\
     205 & J092659.09+303109.8 & 0.1268 & 18.42 & 17.15 & 16.57 & 16.26 & 16.02 & -22.71 & 10.78 & 2.33 & 1.49 & 1.90 & 2.52 & 2.02 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.7462&dec=30.5194}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1941&mjd=53386&fiber=246}{Spectrum} \\
     206 & J092739.84+160111.6 & 0.1845 & 19.89 & 18.38 & 17.45 & 17.03 & 16.74 & -22.57 & 10.92 & 2.33 & 1.75 & 2.37 & 2.34 & 1.80 & 1.52 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.9160&dec=16.0199}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2368&mjd=53758&fiber=220}{Spectrum} \\
     207 & J092745.24-004702.0 & 0.0685 & 19.66 & 18.00 & 17.28 & 16.91 & 16.65 & -20.62 & 10.05 & 2.36 & 1.55 & 1.66 & 2.04 & 1.76 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.9385&dec=-0.7839}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=474&mjd=52000&fiber=81}{Spectrum} \\
     208 & J092747.50+085933.4 & 0.0761 & 20.10 & 18.19 & 17.32 & 16.91 & 16.62 & -20.46 & 10.17 & 1.78 & 0.95 & 1.45 & 1.58 & 1.34 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=141.9479&dec=8.9926}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1303&mjd=53050&fiber=263}{Spectrum} \\
     209 & J092819.54+074158.6 & 0.1051 & 17.96 & 17.13 & 16.81 & 16.59 & 16.37 & -21.64 & 10.23 & 2.86 & 2.23 & 2.66 & 2.62 & 2.12 & 1.71 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.0814&dec=7.6996}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1195&mjd=52724&fiber=620}{Spectrum} \\
     210 & J092822.68+495216.0 & 0.0756 & 19.71 & 18.18 & 17.55 & 17.24 & 17.04 & -20.47 & 9.943 & 2.31 & 1.68 & 2.13 & 2.13 & 1.82 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.0945&dec=49.8711}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=901&mjd=52641&fiber=396}{Spectrum} \\
     211 & J092904.22+174024.6 & 0.0874 & 19.08 & 17.89 & 17.43 & 17.18 & 17.03 & -20.70 & 9.951 & 1.90 & 1.20 & 1.85 & 1.75 & 1.57 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.2676&dec=17.6735}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2368&mjd=53758&fiber=453}{Spectrum} \\
     212 & J092919.30+424121.1 & 0.1430 & 19.56 & 18.35 & 17.66 & 17.28 & 17.05 & -21.89 & 10.49 & 2.36 & 1.72 & 2.08 & 2.12 & 1.68 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.3304&dec=42.6892}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=870&mjd=52325&fiber=44}{Spectrum} \\
     213 & J093016.22+332246.9 & 0.1396 & 19.33 & 17.90 & 17.22 & 16.68 & 16.39 & -22.44 & 10.79 & 2.51 & 1.82 & 2.16 & 2.14 & 1.94 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.5676&dec=33.3797}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1593&mjd=52991&fiber=60}{Spectrum} \\
     214 & J093108.11+212213.8 & 0.0345 & 18.64 & 17.51 & 17.26 & 17.10 & 16.98 & -19.29 & 9.154 & 2.19 & 1.71 & 1.85 & 1.44 & 1.58 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.7838&dec=21.3705}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2289&mjd=53708&fiber=590}{Spectrum} \\
     215 & J093123.30+014426.2 & 0.0726 & 19.62 & 17.99 & 17.33 & 17.01 & 16.81 & -20.43 & 9.994 & 1.50 & 0.83 & 1.12 & 1.26 & 1.26 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.8471&dec=1.7406}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=475&mjd=51965&fiber=115}{Spectrum} \\
     216 & J093137.20+342205.5 & 0.1314 & 18.67 & 17.06 & 16.41 & 16.09 & 15.84 & -22.96 & 10.97 & 2.55 & 1.65 & 2.21 & 2.94 & 2.40 & 2.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.9050&dec=34.3682}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1593&mjd=52991&fiber=520}{Spectrum} \\
     217 & J093151.62+071335.4 & 0.0760 & 18.58 & 17.58 & 17.24 & 16.99 & 16.87 & -20.71 & 9.845 & 2.67 & 2.13 & 2.29 & 1.97 & 2.01 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=142.9651&dec=7.2265}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1196&mjd=52733&fiber=184}{Spectrum} \\
     218 & J093231.34+174132.6 & 0.0485 & 17.74 & 16.16 & 15.57 & 15.31 & 15.10 & -21.36 & 10.29 & 2.51 & 1.78 & 2.31 & 2.73 & 2.25 & 1.82 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=143.1306&dec=17.6924}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2368&mjd=53758&fiber=573}{Spectrum} \\
     219 & J093232.35+340634.9 & 0.1291 & 19.05 & 17.46 & 16.78 & 16.44 & 16.18 & -22.63 & 10.83 & 2.28 & 1.55 & 2.34 & 2.46 & 1.76 & 1.53 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=143.1348&dec=34.1097}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1593&mjd=52991&fiber=594}{Spectrum} \\
     220 & J093512.86+191700.60 & 0.1618 & 20.68 & 18.85 & 17.95 & 17.48 & 17.18 & -21.91 & 10.71 & 2.40 & 1.60 & 1.60 & 2.15 & 1.75 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=143.8036&dec=19.2835}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2361&mjd=53762&fiber=236}{Spectrum} \\
     221 & J093615.43+640936.0 & 0.0906 & 19.46 & 17.52 & 16.56 & 16.16 & 15.83 & -22.22 & 10.77 & 1.84 & 1.16 & 1.87 & 2.01 & 1.70 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=144.0643&dec=64.1600}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1788&mjd=54468&fiber=262}{Spectrum} \\
     222 & J093656.81+032819.2 & 0.0467 & 19.14 & 18.09 & 17.68 & 17.42 & 17.31 & -19.15 & 9.241 & 2.00 & 1.49 & 1.55 & 1.35 & 1.52 & 0.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=144.2367&dec=3.4720}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=569&mjd=52264&fiber=119}{Spectrum} \\
     223 & J093704.25+333528.3 & 0.0264 & 18.46 & 16.99 & 16.42 & 16.08 & 15.83 & -19.02 & 9.374 & 2.42 & 1.84 & 1.92 & 1.78 & 1.83 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=144.2677&dec=33.5912}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1943&mjd=53386&fiber=427}{Spectrum} \\
     224 & J093819.87+181952.7 & 0.0886 & 19.52 & 17.73 & 16.91 & 16.44 & 16.15 & -21.69 & 10.55 & 2.47 & 1.45 & 1.69 & 2.41 & 2.04 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=144.5828&dec=18.3313}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2361&mjd=53762&fiber=84}{Spectrum} \\
     225 & J093933.17+291529.9 & 0.1237 & 19.95 & 18.52 & 17.72 & 17.34 & 17.07 & -21.38 & 10.38 & 1.82 & 1.04 & 1.47 & 1.70 & 1.42 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=144.8882&dec=29.2583}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1942&mjd=53415&fiber=83}{Spectrum} \\
     226 & J093933.46+113036.7 & 0.0197 & 16.86 & 15.42 & 14.72 & 14.32 & 13.95 & -20.26 & 9.880 & 2.17 & 1.45 & 1.49 & 1.72 & 1.60 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=144.8894&dec=11.5102}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1742&mjd=53053&fiber=275}{Spectrum} \\
     227 & J093946.18+482414.8 & 0.0435 & 19.24 & 18.08 & 17.69 & 17.47 & 17.30 & -18.87 & 9.159 & 2.21 & 1.68 & 1.90 & 1.63 & 1.68 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=144.9424&dec=48.4041}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=834&mjd=52316&fiber=563}{Spectrum} \\
     228 & J094035.74+103105.5 & 0.1066 & 19.50 & 17.73 & 16.84 & 16.27 & 15.93 & -21.93 & 10.76 & 2.50 & 1.44 & 1.38 & 2.23 & 1.83 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=145.1489&dec=10.5182}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1305&mjd=52757&fiber=330}{Spectrum} \\
     229 & J094139.10+112827.8 & 0.0217 & 18.32 & 17.09 & 16.52 & 16.25 & 16.10 & -18.88 & 9.149 & 1.76 & 1.13 & 1.28 & 1.11 & 1.29 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=145.4129&dec=11.4744}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1742&mjd=53053&fiber=195}{Spectrum} \\
     230 & J094146.08+115320.8 & 0.0230 & 17.45 & 16.33 & 15.95 & 15.75 & 15.61 & -19.28 & 9.278 & 1.55 & 1.07 & 0.949 & 1.11 & 1.23 & 0.63 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=145.4420&dec=11.8891}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1742&mjd=53053&fiber=468}{Spectrum} \\
     231 & J094157.48+250747.6 & 0.0507 & 19.64 & 18.27 & 17.68 & 17.37 & 17.18 & -19.39 & 9.464 & 1.78 & 1.02 & 1.17 & 1.37 & 1.23 & 0.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=145.4895&dec=25.1299}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2296&mjd=53735&fiber=540}{Spectrum} \\
     232 & J094246.01+030921.2 & 0.1042 & 17.97 & 16.49 & 15.80 & 15.41 & 15.15 & -23.02 & 10.99 & 2.32 & 1.48 & 1.64 & 2.47 & 1.81 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=145.6917&dec=3.1559}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=570&mjd=52266&fiber=132}{Spectrum} \\
     233 & J094306.05+165823.2 & 0.1614 & 18.98 & 17.35 & 16.49 & 16.09 & 15.83 & -23.49 & 11.24 & 2.14 & 1.48 & 1.65 & 2.22 & 1.79 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=145.7752&dec=16.9731}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2369&mjd=53733&fiber=65}{Spectrum} \\
     234 & J094315.67+305951.7 & 0.1108 & 20.34 & 18.58 & 17.64 & 17.16 & 16.85 & -21.31 & 10.46 & 2.12 & 1.06 & 1.34 & 1.89 & 1.40 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=145.8153&dec=30.9977}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1946&mjd=53432&fiber=319}{Spectrum} \\
     235 & J094548.14+331051.6 & 0.0370 & 19.19 & 17.97 & 17.49 & 17.23 & 17.10 & -18.73 & 9.148 & 2.16 & 1.60 & 1.88 & 1.41 & 1.60 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=146.4506&dec=33.1810}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1945&mjd=53387&fiber=222}{Spectrum} \\
     236 & J094600.816+011913.1 & 0.0572 & 19.58 & 18.12 & 17.54 & 17.18 & 17.00 & -19.99 & 9.705 & 2.53 & 1.97 & 2.11 & 1.88 & 2.00 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=146.5034&dec=1.3203}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=480&mjd=51989&fiber=185}{Spectrum} \\
     237 & J094802.76+464406.0 & 0.0743 & 18.84 & 17.75 & 17.44 & 17.25 & 17.09 & -20.61 & 9.763 & 2.16 & 1.52 & 1.77 & 1.52 & 1.51 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=147.0115&dec=46.7350}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2956&mjd=54525&fiber=360}{Spectrum} \\
     238 & J095012.07+344155.3 & 0.0384 & 18.29 & 16.71 & 16.09 & 15.77 & 15.54 & -20.33 & 9.901 & 2.26 & 1.33 & 1.47 & 2.07 & 1.71 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=147.5503&dec=34.6987}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1945&mjd=53387&fiber=521}{Spectrum} \\
     239 & J095040.92+495932.3 & 0.0842 & 19.32 & 17.69 & 17.12 & 16.70 & 16.44 & -21.01 & 10.24 & 2.25 & 1.46 & 1.38 & 1.77 & 1.69 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=147.6705&dec=49.9923}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=902&mjd=52409&fiber=82}{Spectrum} \\
     240 & J095119.10+481319.6 & 0.1323 & 19.20 & 17.75 & 16.87 & 16.44 & 16.18 & -22.24 & 10.80 & 2.43 & 1.72 & 2.09 & 2.65 & 2.28 & 1.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=147.8296&dec=48.2221}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1005&mjd=52703&fiber=156}{Spectrum} \\
     241 & J095142.77+225554.8 & 0.0211 & 18.75 & 17.42 & 16.88 & 16.60 & 16.38 & -18.49 & 9.010 & 2.03 & 1.43 & 1.56 & 1.31 & 1.57 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=147.9282&dec=22.9319}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2295&mjd=53734&fiber=609}{Spectrum} \\
     242 & J095155.34+032900.24 & 0.0602 & 17.94 & 16.13 & 15.35 & 14.91 & 14.55 & -21.98 & 10.72 & 2.35 & 1.32 & 2.25 & 2.34 & 1.85 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=147.9806&dec=3.4834}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=571&mjd=52286&fiber=162}{Spectrum} \\
     243 & J095155.66+240431.1 & 0.1068 & 19.30 & 17.92 & 17.35 & 17.06 & 16.84 & -21.36 & 10.28 & 2.32 & 1.68 & 1.91 & 2.40 & 1.86 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=147.9819&dec=24.0753}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2341&mjd=53738&fiber=92}{Spectrum} \\
     244 & J095228.42+181838.5 & 0.0703 & 19.38 & 17.77 & 16.98 & 16.55 & 16.27 & -20.87 & 10.20 & 2.20 & 1.39 & 1.98 & 2.06 & 1.60 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=148.1184&dec=18.3107}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2370&mjd=53764&fiber=512}{Spectrum} \\
     245 & J095248.74+330336.4 & 0.0273 & 19.46 & 18.17 & 17.68 & 17.45 & 17.31 & -17.94 & 8.817 & 1.79 & 1.28 & 1.38 & 1.09 & 1.31 & 0.65 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=148.2031&dec=33.0601}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1945&mjd=53387&fiber=30}{Spectrum} \\
     246 & J095409.24+582027.6 & 0.0040 & 16.15 & 14.99 & 14.60 & 14.42 & 14.55 & -17.17 & 8.358 & 1.72 & 1.23 & 1.39 & 1.05 & 1.21 & 0.63 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=148.5385&dec=58.3410}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=558&mjd=52317&fiber=377}{Spectrum} \\
     247 & J095530.29+255201.9 & 0.1836 & 19.33 & 17.85 & 17.19 & 16.92 & 16.78 & -22.68 & 10.88 & 1.83 & 1.12 & 1.52 & 2.17 & 1.35 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=148.8762&dec=25.8672}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2344&mjd=53740&fiber=345}{Spectrum} \\
     248 & J095621.10+271337.6 & 0.0039 & 17.31 & 16.66 & 16.94 & 17.07 & 16.41 & -14.99 & 7.036 & 1.84 & 1.23 & 1.35 & 1.60 & 1.48 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.0879&dec=27.2271}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2342&mjd=53742&fiber=586}{Spectrum} \\
     249 & J095643.90+202909.6 & 0.0253 & 18.45 & 17.27 & 16.83 & 16.60 & 16.49 & -18.64 & 9.057 & 1.83 & 1.23 & 1.39 & 1.12 & 1.36 & 0.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.1829&dec=20.4860}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2363&mjd=53763&fiber=149}{Spectrum} \\
     250 & J095649.80+451649.4 & 0.0681 & 18.20 & 17.19 & 16.91 & 16.70 & 16.62 & -20.64 & 9.817 & 2.22 & 1.72 & 1.80 & 1.52 & 1.64 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.2075&dec=45.2804}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=942&mjd=52703&fiber=364}{Spectrum} \\
     251 & J095653.14+394139.8 & 0.1507 & 19.67 & 17.96 & 17.19 & 16.82 & 16.60 & -22.38 & 10.83 & 2.17 & 1.47 & 1.67 & 2.30 & 1.85 & 1.51 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.2214&dec=39.6944}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1277&mjd=52765&fiber=614}{Spectrum} \\
     252 & J095749.25+304916.0 & 0.1368 & 19.17 & 17.62 & 17.05 & 16.70 & 16.36 & -22.47 & 10.74 & 2.25 & 1.50 & 1.51 & 2.17 & 1.85 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.4552&dec=30.8211}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1949&mjd=53433&fiber=207}{Spectrum} \\
     253 & J095749.54-001239.2 & 0.0330 & 17.64 & 16.01 & 15.40 & 15.09 & 14.86 & -20.84 & 10.07 & 2.57 & 1.62 & 2.05 & 2.61 & 2.31 & 1.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.4564&dec=-0.2109}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=268&mjd=51633&fiber=225}{Spectrum} \\
     254 & J095750.38+381724.0 & 0.1515 & 19.84 & 18.34 & 17.58 & 17.15 & 16.88 & -21.91 & 10.64 & 2.20 & 1.57 & 2.01 & 2.03 & 1.59 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.4599&dec=38.2900}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1277&mjd=52765&fiber=78}{Spectrum} \\
     255 & J095825.27-002013.2 & 0.0330 & 19.21 & 17.76 & 17.18 & 16.90 & 16.69 & -19.03 & 9.295 & 2.30 & 1.64 & 1.83 & 1.75 & 1.74 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.6053&dec=-0.3370}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=268&mjd=51633&fiber=199}{Spectrum} \\
     256 & J095900.0960+250611.2 & 0.0221 & 17.51 & 16.15 & 15.61 & 15.34 & 15.11 & -19.35 & 9.465 & 2.54 & 1.93 & 2.13 & 1.89 & 2.09 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=149.7504&dec=25.1031}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2344&mjd=53740&fiber=213}{Spectrum} \\
     257 & J100020.38+560605.8 & 0.0960 & 19.87 & 18.42 & 17.68 & 17.26 & 16.96 & -20.90 & 10.17 & 2.34 & 1.63 & 1.65 & 1.98 & 1.72 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=150.0849&dec=56.1016}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=945&mjd=52652&fiber=365}{Spectrum} \\
     258 & J100056.26+100540.2 & 0.1631 & 19.41 & 18.31 & 17.55 & 17.20 & 16.98 & -22.08 & 10.60 & 2.30 & 1.65 & 2.15 & 2.09 & 1.63 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=150.2344&dec=10.0945}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1307&mjd=52999&fiber=161}{Spectrum} \\
     259 & J100314.90+102940.2 & 0.0603 & 18.95 & 17.83 & 17.45 & 17.15 & 17.02 & -19.99 & 9.603 & 2.68 & 2.10 & 2.58 & 2.19 & 2.08 & 1.59 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=150.8121&dec=10.4945}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1307&mjd=52999&fiber=557}{Spectrum} \\
     260 & J100402.40+550647.5 & 0.1380 & 20.00 & 18.25 & 17.53 & 17.25 & 17.01 & -21.67 & 10.54 & 1.48 & 0.79 & 1.08 & 1.64 & 1.29 & 0.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=151.0100&dec=55.1132}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=945&mjd=52652&fiber=518}{Spectrum} \\
     261 & J100445.14+323412.0 & 0.0834 & 19.33 & 18.04 & 17.56 & 17.26 & 17.07 & -20.57 & 9.921 & 1.95 & 1.30 & 1.21 & 1.52 & 1.46 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=151.1881&dec=32.5700}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1952&mjd=53378&fiber=206}{Spectrum} \\
     262 & J100453.50+082443.2 & 0.0616 & 18.73 & 17.56 & 17.15 & 16.94 & 16.83 & -20.10 & 9.682 & 2.55 & 1.95 & 2.22 & 1.83 & 1.92 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=151.2229&dec=8.4120}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1236&mjd=52751&fiber=490}{Spectrum} \\
     263 & J100547.83+363830.1 & 0.0573 & 18.23 & 16.95 & 16.45 & 16.15 & 16.00 & -20.72 & 9.991 & 2.34 & 1.67 & 1.62 & 1.82 & 1.82 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=151.4493&dec=36.6417}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1426&mjd=52993&fiber=209}{Spectrum} \\
     264 & J100711.74+324028.6 & 0.0287 & 18.07 & 17.07 & 16.73 & 16.54 & 16.48 & -19.18 & 9.157 & 1.90 & 1.37 & 1.50 & 1.21 & 1.42 & 0.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=151.7989&dec=32.6746}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1952&mjd=53378&fiber=158}{Spectrum} \\
     265 & J100714.40+391947.6 & 0.0394 & 19.44 & 17.55 & 16.56 & 16.03 & 15.61 & -19.90 & 9.969 & 2.42 & 1.28 & 2.14 & 2.54 & 2.03 & 1.66 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=151.8100&dec=39.3299}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1356&mjd=53033&fiber=110}{Spectrum} \\
     266 & J100716.32+275831.1 & 0.0514 & 19.14 & 18.06 & 17.66 & 17.42 & 17.31 & -19.24 & 9.307 & 2.55 & 2.02 & 2.05 & 2.00 & 1.97 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=151.8180&dec=27.9753}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2345&mjd=53757&fiber=634}{Spectrum} \\
     267 & J100816.22+093616.2 & 0.0272 & 17.45 & 16.07 & 15.50 & 15.20 & 14.98 & -20.09 & 9.749 & 2.90 & 2.24 & 2.41 & 2.63 & 2.59 & 2.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.0676&dec=9.6045}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1308&mjd=53053&fiber=49}{Spectrum} \\
     268 & J100828.73+191619.9 & 0.1819 & 20.08 & 18.55 & 17.61 & 17.12 & 16.80 & -22.37 & 10.88 & 2.42 & 1.53 & 2.17 & 2.39 & 1.97 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.1197&dec=19.2722}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2373&mjd=53768&fiber=264}{Spectrum} \\
     269 & J100831.30+002123.8 & 0.0330 & 17.90 & 16.84 & 16.53 & 16.34 & 16.26 & -19.58 & 9.351 & 2.35 & 1.83 & 2.09 & 1.62 & 1.64 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.1304&dec=0.3566}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=270&mjd=51909&fiber=354}{Spectrum} \\
     270 & J100847.69+512352.8 & 0.1564 & 19.50 & 18.33 & 17.62 & 17.20 & 16.94 & -21.92 & 10.56 & 2.66 & 1.85 & 2.00 & 2.59 & 1.86 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.1987&dec=51.3980}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1007&mjd=52706&fiber=367}{Spectrum} \\
     271 & J100933.46+104055.6 & 0.0530 & 18.27 & 17.10 & 16.93 & 16.95 & 16.91 & -20.49 & 9.578 & 2.53 & 1.93 & 2.06 & 1.90 & 1.91 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.3894&dec=10.6821}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1308&mjd=53053&fiber=634}{Spectrum} \\
     272 & J101001.70+160218.2 & 0.0273 & 17.37 & 16.40 & 16.06 & 15.85 & 15.76 & -19.63 & 9.360 & 2.03 & 1.49 & 1.62 & 1.36 & 1.55 & 0.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.5071&dec=16.0384}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2587&mjd=54138&fiber=218}{Spectrum} \\
     273 & J101102.69+422226.0 & 0.1547 & 20.20 & 18.55 & 17.65 & 17.27 & 17.03 & -21.82 & 10.66 & 1.87 & 1.08 & 1.65 & 1.98 & 1.68 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.7612&dec=42.3739}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1218&mjd=52709&fiber=198}{Spectrum} \\
     274 & J101123.26+371311.3 & 0.1112 & 19.33 & 17.74 & 16.99 & 16.57 & 16.30 & -21.87 & 10.60 & 2.25 & 1.55 & 1.60 & 2.30 & 1.93 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.8469&dec=37.2198}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1426&mjd=52993&fiber=118}{Spectrum} \\
     275 & J101132.76+024036.8 & 0.0720 & 19.37 & 17.87 & 17.24 & 16.93 & 16.70 & -20.56 & 9.991 & 1.90 & 1.11 & 1.41 & 1.86 & 1.52 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=152.8865&dec=2.6769}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=502&mjd=51957&fiber=455}{Spectrum} \\
     276 & J101211.40+550256.4 & 0.0393 & 18.51 & 17.26 & 16.93 & 16.72 & 16.65 & -19.46 & 9.383 & 1.91 & 1.40 & 1.68 & 1.23 & 1.28 & 0.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.0475&dec=55.0490}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=945&mjd=52652&fiber=38}{Spectrum} \\
     277 & J101222.01+410840.9 & 0.0752 & 18.89 & 17.72 & 17.37 & 17.05 & 16.96 & -20.84 & 9.910 & 2.68 & 2.13 & 2.48 & 2.09 & 2.03 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.0917&dec=41.1447}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1357&mjd=53034&fiber=372}{Spectrum} \\
     278 & J101229.47+443202.8 & 0.0662 & 18.73 & 17.00 & 16.34 & 16.01 & 15.78 & -21.21 & 10.33 & 1.91 & 1.13 & 1.48 & 2.05 & 1.63 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.1228&dec=44.5341}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=943&mjd=52376&fiber=14}{Spectrum} \\
     279 & J101241.26+030745.8 & 0.0044 & 14.26 & 12.80 & 12.26 & 12.00 & 11.81 & -19.26 & 9.428 & 2.90 & 2.24 & 2.67 & 2.85 & 2.40 & 1.78 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.1719&dec=3.1294}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=502&mjd=51957&fiber=525}{Spectrum} \\
     280 & J101241.71+641102.4 & 0.1286 & 19.12 & 17.75 & 17.12 & 16.85 & 16.70 & -21.92 & 10.53 & 1.97 & 1.44 & 1.26 & 1.65 & 1.65 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.1738&dec=64.1840}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=488&mjd=51914&fiber=493}{Spectrum} \\
     281 & J101314.42-004641.5 & 0.0332 & 18.06 & 16.33 & 15.54 & 15.17 & 14.88 & -20.51 & 10.07 & 1.74 & 1.29 & 1.77 & 1.30 & 1.49 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.3101&dec=-0.7782}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=270&mjd=51909&fiber=91}{Spectrum} \\
     282 & J101331.03+401055.6 & 0.0915 & 18.92 & 17.69 & 17.16 & 16.92 & 16.77 & -21.46 & 10.19 & 2.43 & 1.83 & 2.02 & 2.19 & 1.75 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.3793&dec=40.1821}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1357&mjd=53034&fiber=186}{Spectrum} \\
     283 & J101508.74+322600.24 & 0.1053 & 18.99 & 17.49 & 16.98 & 16.78 & 16.57 & -21.82 & 10.41 & 1.78 & 1.22 & 1.48 & 1.63 & 1.39 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.7864&dec=32.4334}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1952&mjd=53378&fiber=11}{Spectrum} \\
     284 & J101514.71+373820.0 & 0.1328 & 19.05 & 17.90 & 17.39 & 17.08 & 16.86 & -21.89 & 10.43 & 2.75 & 1.96 & 2.31 & 2.18 & 2.07 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.8113&dec=37.6389}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1426&mjd=52993&fiber=632}{Spectrum} \\
     285 & J101531.42+360339.6 & 0.0933 & 19.37 & 17.46 & 16.67 & 16.31 & 16.04 & -21.91 & 10.65 & 1.81 & 1.08 & 1.48 & 1.95 & 1.52 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.8809&dec=36.0610}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1954&mjd=53357&fiber=466}{Spectrum} \\
     286 & J101546.18+422630.8 & 0.0936 & 20.06 & 18.19 & 17.25 & 16.82 & 16.44 & -21.04 & 10.41 & 1.74 & 1.07 & 0.973 & 1.59 & 1.25 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=153.9424&dec=42.4419}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1218&mjd=52709&fiber=153}{Spectrum} \\
     287 & J101658.92+132357.5 & 0.0325 & 17.72 & 16.36 & 15.89 & 15.65 & 15.32 & -20.21 & 9.723 & 2.44 & 1.88 & 2.90 & 2.83 & 2.01 & 1.62 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.2455&dec=13.3993}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1745&mjd=53061&fiber=581}{Spectrum} \\
     288 & J101715.29+020707.3 & 0.1046 & 19.83 & 18.24 & 17.51 & 17.13 & 16.85 & -21.27 & 10.34 & 2.17 & 1.55 & 2.37 & 2.20 & 1.81 & 1.50 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.3137&dec=2.1187}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=503&mjd=51999&fiber=392}{Spectrum} \\
     289 & J101717.18+052740.3 & 0.0627 & 17.40 & 16.15 & 15.67 & 15.32 & 15.14 & -21.92 & 10.44 & 3.02 & 2.34 & 2.97 & 2.87 & 2.52 & 2.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.3216&dec=5.4612}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=997&mjd=52734&fiber=139}{Spectrum} \\
     290 & J101727.74+594247.5 & 0.0842 & 19.15 & 18.03 & 17.40 & 16.96 & 16.72 & -20.58 & 10.01 & 2.47 & 1.84 & 1.96 & 1.79 & 1.97 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.3656&dec=59.7132}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=559&mjd=52316&fiber=427}{Spectrum} \\
     291 & J101733.26+384302.6 & 0.1691 & 20.40 & 18.71 & 17.86 & 17.26 & 16.95 & -22.00 & 10.78 & 2.15 & 1.32 & 1.19 & 1.91 & 1.47 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.3886&dec=38.7174}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1427&mjd=52996&fiber=485}{Spectrum} \\
     292 & J101809.14+444323.2 & 0.1646 & 18.81 & 18.26 & 18.05 & 17.93 & 17.93 & -21.76 & 10.10 & 2.47 & 1.96 & 2.14 & 1.81 & 1.90 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.5381&dec=44.7231}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=944&mjd=52614&fiber=209}{Spectrum} \\
     293 & J101823.98+153631.0 & 0.1106 & 19.87 & 18.00 & 17.21 & 16.79 & 16.47 & -21.58 & 10.57 & 2.26 & 1.20 & 1.22 & 2.25 & 1.62 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.5999&dec=15.6086}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2588&mjd=54174&fiber=604}{Spectrum} \\
     294 & J101832.23+043258.6 & 0.0316 & 18.35 & 17.26 & 16.92 & 16.71 & 16.53 & -19.21 & 9.195 & 2.41 & 1.90 & 2.04 & 1.73 & 1.81 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.6343&dec=4.5496}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=574&mjd=52355&fiber=550}{Spectrum} \\
     295 & J101903.43+450237.3 & 0.0839 & 19.63 & 17.94 & 17.14 & 16.80 & 16.58 & -21.08 & 10.28 & 2.01 & 1.10 & 1.64 & 2.21 & 1.75 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.7643&dec=45.0437}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=944&mjd=52614&fiber=136}{Spectrum} \\
     296 & J101917.16+343919.4 & 0.1086 & 19.35 & 17.83 & 17.02 & 16.50 & 16.18 & -21.71 & 10.60 & 2.76 & 2.05 & 2.10 & 2.50 & 2.13 & 1.62 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=154.8215&dec=34.6554}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1955&mjd=53442&fiber=502}{Spectrum} \\
     297 & J102127.07+353353.3 & 0.0380 & 17.84 & 16.70 & 16.36 & 16.14 & 15.99 & -19.96 & 9.564 & 1.91 & 1.31 & 1.44 & 1.35 & 1.51 & 0.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=155.3628&dec=35.5648}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1957&mjd=53415&fiber=272}{Spectrum} \\
     298 & J102147.59+180157.0 & 0.1237 & 19.12 & 17.70 & 17.03 & 16.60 & 16.37 & -22.11 & 10.65 & 2.74 & 1.90 & 1.91 & 2.48 & 2.16 & 1.67 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=155.4483&dec=18.0325}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2589&mjd=54174&fiber=540}{Spectrum} \\
     299 & J102208.09+070948.6 & 0.1102 & 19.58 & 18.10 & 17.46 & 17.18 & 16.93 & -21.54 & 10.34 & 1.86 & 1.31 & 1.46 & 1.69 & 1.56 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=155.5337&dec=7.1635}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=998&mjd=52750&fiber=378}{Spectrum} \\
     300 & J102235.98+562216.7 & 0.1234 & 20.39 & 18.49 & 17.68 & 17.31 & 17.05 & -21.33 & 10.47 & 2.03 & 1.14 & 1.50 & 2.25 & 1.57 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=155.6499&dec=56.3713}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=947&mjd=52411&fiber=274}{Spectrum} \\
     301 & J102303.14+473858.2 & 0.1064 & 19.92 & 18.12 & 17.40 & 17.02 & 16.78 & -21.42 & 10.43 & 1.91 & 1.17 & 1.71 & 1.93 & 1.46 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=155.7631&dec=47.6495}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=874&mjd=52338&fiber=247}{Spectrum} \\
     302 & J102354.89+133132.9 & 0.1874 & 19.88 & 18.33 & 17.48 & 17.11 & 16.86 & -22.63 & 10.91 & 2.34 & 1.42 & 2.25 & 2.16 & 1.52 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=155.9787&dec=13.5258}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1747&mjd=53075&fiber=343}{Spectrum} \\
     303 & J102418.00+075814.2 & 0.1373 & 19.75 & 18.31 & 17.53 & 17.12 & 16.84 & -21.65 & 10.53 & 2.21 & 1.47 & 1.66 & 2.12 & 1.70 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=156.0750&dec=7.9706}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1238&mjd=52761&fiber=6}{Spectrum} \\
     304 & J102539.00+164714.3 & 0.0347 & 18.09 & 16.46 & 15.90 & 15.59 & 15.36 & -20.27 & 9.873 & 2.71 & 2.07 & 3.04 & 2.88 & 2.26 & 1.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=156.4125&dec=16.7873}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2589&mjd=54174&fiber=13}{Spectrum} \\
     305 & J102653.35+434008.4 & 0.1053 & 19.16 & 17.78 & 17.22 & 16.89 & 16.63 & -21.58 & 10.36 & 2.24 & 1.42 & 1.48 & 2.13 & 1.79 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=156.7223&dec=43.6690}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1358&mjd=52994&fiber=633}{Spectrum} \\
     306 & J102759.52+170323.0 & 0.1007 & 19.44 & 17.86 & 17.13 & 16.64 & 16.48 & -21.63 & 10.50 & 2.43 & 1.32 & 1.34 & 2.20 & 1.79 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=156.9980&dec=17.0564}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2592&mjd=54178&fiber=364}{Spectrum} \\
     307 & J102808.16+541854.7 & 0.0647 & 18.32 & 17.33 & 17.14 & 16.91 & 16.92 & -20.82 & 9.760 & 2.68 & 2.13 & 2.26 & 1.96 & 2.04 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.0340&dec=54.3152}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=905&mjd=52643&fiber=311}{Spectrum} \\
     308 & J102825.80+573609.0 & 0.0731 & 19.55 & 18.10 & 17.32 & 16.83 & 16.49 & -20.62 & 10.09 & 2.33 & 1.59 & 2.19 & 2.21 & 1.86 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.1075&dec=57.6025}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=947&mjd=52411&fiber=411}{Spectrum} \\
     309 & J102831.73+194431.2 & 0.0431 & 18.18 & 16.34 & 15.59 & 15.23 & 14.95 & -21.34 & 10.36 & 2.04 & 1.14 & 1.56 & 2.43 & 1.79 & 1.52 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.1322&dec=19.7420}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2375&mjd=53770&fiber=153}{Spectrum} \\
     310 & J102850.02+091719.7 & 0.0892 & 19.97 & 18.34 & 17.45 & 16.89 & 16.55 & -21.20 & 10.36 & 2.61 & 1.88 & 2.51 & 2.43 & 2.08 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.2084&dec=9.2888}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1239&mjd=52760&fiber=481}{Spectrum} \\
     311 & J102856.98+450910.8 & 0.1702 & 19.89 & 18.39 & 17.69 & 17.40 & 17.22 & -22.35 & 10.70 & 1.86 & 1.20 & 2.09 & 2.07 & 1.23 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.2374&dec=45.1530}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1429&mjd=52990&fiber=416}{Spectrum} \\
     312 & J102857.26+210800.60 & 0.1614 & 19.82 & 18.01 & 16.98 & 16.42 & 16.03 & -22.91 & 11.16 & 2.04 & 0.98 & 1.25 & 1.99 & 1.62 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.2386&dec=21.1335}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2375&mjd=53770&fiber=572}{Spectrum} \\
     313 & J102901.61+260912.6 & 0.0174 & 18.04 & 16.75 & 16.24 & 16.01 & 15.85 & -18.48 & 9.017 & 2.00 & 1.44 & 1.65 & 1.39 & 1.54 & 0.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.2567&dec=26.1535}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2353&mjd=53794&fiber=136}{Spectrum} \\
     314 & J102909.43+390759.2 & 0.0936 & 19.60 & 17.77 & 16.82 & 16.41 & 16.08 & -21.62 & 10.59 & 1.64 & 1.13 & 1.30 & 1.72 & 1.50 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.2893&dec=39.1331}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1428&mjd=52998&fiber=557}{Spectrum} \\
     315 & J102921.53+095917.5 & 0.1911 & 19.54 & 18.09 & 17.16 & 16.71 & 16.42 & -22.88 & 11.06 & 2.34 & 1.67 & 1.71 & 2.30 & 1.61 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.3397&dec=9.9882}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1239&mjd=52760&fiber=530}{Spectrum} \\
     316 & J103008.42+425553.0 & 0.0529 & 18.96 & 17.82 & 17.43 & 17.21 & 17.06 & -19.85 & 9.491 & 2.07 & 1.57 & 1.68 & 1.34 & 1.56 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.5351&dec=42.9314}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1429&mjd=52990&fiber=129}{Spectrum} \\
     317 & J103019.63+042534.0 & 0.1538 & 19.81 & 18.12 & 17.34 & 16.97 & 16.74 & -22.07 & 10.75 & 2.41 & 1.66 & 1.87 & 2.28 & 1.79 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.5818&dec=4.4261}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=576&mjd=52325&fiber=474}{Spectrum} \\
     318 & J103029.06+122746.4 & 0.0317 & 18.49 & 16.88 & 16.16 & 15.72 & 15.38 & -19.76 & 9.762 & 2.10 & 1.40 & 1.41 & 1.70 & 1.54 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.6211&dec=12.4629}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1747&mjd=53075&fiber=42}{Spectrum} \\
     319 & J103029.71+130317.3 & 0.0252 & 17.87 & 16.70 & 16.31 & 16.13 & 15.98 & -19.12 & 9.223 & 2.07 & 1.54 & 1.65 & 1.40 & 1.57 & 0.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.6238&dec=13.0548}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1747&mjd=53075&fiber=142}{Spectrum} \\
     320 & J103037.56+642713.3 & 0.1422 & 20.10 & 18.42 & 17.65 & 17.28 & 17.08 & -21.80 & 10.59 & 2.27 & 1.49 & 2.51 & 2.43 & 1.82 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.6565&dec=64.4537}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=489&mjd=51930&fiber=260}{Spectrum} \\
     321 & J103049.42+275540.8 & 0.0468 & 18.46 & 17.43 & 17.16 & 16.92 & 16.86 & -19.91 & 9.452 & 2.14 & 1.62 & 1.79 & 1.51 & 1.58 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.7059&dec=27.9280}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2353&mjd=53794&fiber=576}{Spectrum} \\
     322 & J103134.85+054057.4 & 0.1634 & 19.56 & 18.14 & 17.37 & 16.97 & 16.72 & -22.72 & 10.85 & 2.27 & 1.42 & 1.45 & 2.21 & 1.73 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.8952&dec=5.6826}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=999&mjd=52636&fiber=212}{Spectrum} \\
     323 & J103150.28+064559.0 & 0.1549 & 19.30 & 17.88 & 17.37 & 17.13 & 16.99 & -22.24 & 10.61 & 1.95 & 1.31 & 1.42 & 1.86 & 1.56 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=157.9595&dec=6.7664}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=999&mjd=52636&fiber=474}{Spectrum} \\
     324 & J103337.54+524534.9 & 0.1313 & 19.71 & 18.46 & 17.80 & 17.46 & 17.25 & -21.60 & 10.35 & 1.96 & 1.33 & 1.64 & 1.91 & 1.35 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=158.4064&dec=52.7597}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1009&mjd=52644&fiber=499}{Spectrum} \\
     325 & J103346.30+471804.0 & 0.0622 & 19.67 & 18.07 & 17.44 & 17.10 & 16.89 & -20.08 & 9.818 & 2.17 & 1.55 & 2.33 & 2.17 & 1.57 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=158.4429&dec=47.3011}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=961&mjd=52615&fiber=618}{Spectrum} \\
     326 & J103451.34+051451.0 & 0.0775 & 19.20 & 17.53 & 16.67 & 16.21 & 15.94 & -21.49 & 10.47 & 2.42 & 1.76 & 1.83 & 2.37 & 1.99 & 1.76 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=158.7139&dec=5.2475}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=577&mjd=52367&fiber=376}{Spectrum} \\
     327 & J103501.90+012503.7 & 0.0657 & 19.17 & 17.95 & 17.44 & 17.13 & 16.96 & -20.34 & 9.770 & 2.19 & 1.62 & 2.33 & 2.05 & 1.77 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=158.7579&dec=1.4177}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=505&mjd=52317&fiber=202}{Spectrum} \\
     328 & J103650.90+125714.8 & 0.1739 & 19.70 & 18.45 & 17.80 & 17.47 & 17.20 & -21.85 & 10.54 & 2.20 & 1.50 & 1.46 & 2.03 & 1.51 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=159.2121&dec=12.9541}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1748&mjd=53112&fiber=194}{Spectrum} \\
     329 & J103812.53+331218.4 & 0.0221 & 17.62 & 16.51 & 16.09 & 15.90 & 15.76 & -19.04 & 9.186 & 1.88 & 1.38 & 1.34 & 1.38 & 1.60 & 0.72 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=159.5522&dec=33.2051}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1982&mjd=53436&fiber=103}{Spectrum} \\
     330 & J103819.06+043903.6 & 0.0707 & 19.65 & 18.25 & 17.46 & 17.05 & 16.77 & -20.39 & 9.959 & 1.75 & 0.85 & 0.902 & 1.44 & 1.23 & 0.85 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=159.5794&dec=4.6510}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=578&mjd=52339&fiber=360}{Spectrum} \\
     331 & J103829.54+033200.60 & 0.0600 & 18.77 & 17.03 & 16.28 & 15.91 & 15.65 & -21.25 & 10.34 & 2.42 & 1.78 & 2.50 & 2.32 & 2.04 & 1.56 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=159.6231&dec=3.5335}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=577&mjd=52367&fiber=43}{Spectrum} \\
     332 & J103845.07+194520.5 & 0.0625 & 19.68 & 18.17 & 17.51 & 17.16 & 16.95 & -20.20 & 9.820 & 2.07 & 1.53 & 1.61 & 1.70 & 1.64 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=159.6878&dec=19.7557}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2376&mjd=53770&fiber=36}{Spectrum} \\
     333 & J103909.46+414112.1 & 0.0025 & 14.73 & 13.70 & 13.22 & 12.99 & 12.88 & -17.10 & 8.429 & 1.80 & 1.04 & 1.33 & 1.29 & 1.49 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=159.7894&dec=41.6867}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1360&mjd=53033&fiber=621}{Spectrum} \\
     334 & J103930.19+021059.5 & 0.0579 & 19.15 & 17.90 & 17.50 & 17.26 & 17.07 & -19.95 & 9.574 & 2.18 & 1.68 & 2.31 & 1.78 & 1.53 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=159.8758&dec=2.1832}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=505&mjd=52317&fiber=77}{Spectrum} \\
     335 & J104026.45+352602.4 & 0.0365 & 18.12 & 17.01 & 16.70 & 16.51 & 16.41 & -19.61 & 9.378 & 1.87 & 1.32 & 1.42 & 1.20 & 1.34 & 0.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.1102&dec=35.4340}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2096&mjd=53446&fiber=559}{Spectrum} \\
     336 & J104036.10+224912.4 & 0.1395 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.39 & 1.82 & 1.81 & 1.97 & 1.72 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.1504&dec=22.8201}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2477&mjd=54058&fiber=195}{Spectrum} \\
     337 & J104041.35+074844.6 & 0.1725 & 19.42 & 18.09 & 17.31 & 16.89 & 16.62 & -22.52 & 10.84 & 2.39 & 1.69 & 1.69 & 2.33 & 1.86 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.1723&dec=7.8124}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1000&mjd=52643&fiber=402}{Spectrum} \\
     338 & J104103.74+110546.3 & 0.0530 & 17.24 & 15.63 & 14.96 & 14.60 & 14.31 & -22.54 & 10.75 & 2.76 & 1.92 & 2.19 & 2.79 & 2.51 & 2.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.2656&dec=11.0962}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1600&mjd=53090&fiber=65}{Spectrum} \\
     339 & J104126.04+213739.0 & 0.1312 & 19.57 & 17.86 & 17.05 & 16.69 & 16.43 & -22.30 & 10.78 & 2.24 & 1.51 & 2.15 & 2.20 & 1.72 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.3585&dec=21.6275}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2478&mjd=54097&fiber=372}{Spectrum} \\
     340 & J104145.19+225621.5 & 0.1295 & 20.01 & 18.23 & 17.41 & 17.12 & 16.88 & -21.77 & 10.58 & 1.80 & 0.92 & 1.47 & 2.02 & 1.49 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.4383&dec=22.9393}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2477&mjd=54058&fiber=177}{Spectrum} \\
     341 & J104158.73+133705.5 & 0.1715 & 19.43 & 17.98 & 17.18 & 16.83 & 16.60 & -22.93 & 10.95 & 1.66 & 0.77 & 1.50 & 1.94 & 1.48 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.4947&dec=13.6182}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1748&mjd=53112&fiber=622}{Spectrum} \\
     342 & J104218.29+060850.6 & 0.0761 & 17.91 & 16.77 & 16.44 & 16.18 & 16.12 & -21.74 & 10.24 & 2.82 & 2.22 & 2.70 & 2.50 & 2.12 & 1.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.5762&dec=6.1474}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1000&mjd=52643&fiber=93}{Spectrum} \\
     343 & J104247.14+460340.3 & 0.0498 & 18.75 & 17.90 & 17.62 & 17.40 & 17.30 & -19.98 & 9.351 & 2.39 & 1.94 & 2.13 & 1.65 & 1.82 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.6964&dec=46.0612}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1434&mjd=53053&fiber=324}{Spectrum} \\
     344 & J104323.54+642930.8 & 0.0142 & 17.40 & 16.27 & 15.84 & 15.63 & 15.48 & -18.32 & 8.913 & 2.39 & 1.86 & 2.04 & 1.67 & 1.88 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=160.8481&dec=64.4919}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=489&mjd=51930&fiber=17}{Spectrum} \\
     345 & J104404.46+081755.3 & 0.0673 & 18.92 & 17.29 & 16.68 & 16.37 & 16.19 & -20.95 & 10.17 & 2.19 & 1.53 & 1.55 & 1.99 & 1.86 & 1.58 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=161.0186&dec=8.2987}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2147&mjd=53491&fiber=214}{Spectrum} \\
     346 & J104417.02+201439.1 & 0.1107 & 19.14 & 17.83 & 17.18 & 16.76 & 16.47 & -21.78 & 10.47 & 2.51 & 1.86 & 1.99 & 2.23 & 1.87 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=161.0709&dec=20.2442}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2478&mjd=54097&fiber=181}{Spectrum} \\
     347 & J104428.08+074235.3 & 0.0688 & 18.93 & 17.62 & 17.11 & 16.77 & 16.58 & -20.63 & 9.952 & 2.55 & 1.91 & 2.10 & 1.96 & 1.92 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=161.1170&dec=7.7098}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1000&mjd=52643&fiber=561}{Spectrum} \\
     348 & J104553.81+424937.6 & 0.1979 & 20.00 & 18.55 & 17.66 & 17.18 & 17.26 & -22.66 & 10.94 & 2.32 & 1.41 & 2.07 & 2.27 & 1.60 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=161.4742&dec=42.8271}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1362&mjd=53050&fiber=296}{Spectrum} \\
     349 & J104636.53+280434.7 & 0.1279 & 20.46 & 18.90 & 17.89 & 17.30 & 16.89 & -21.44 & 10.53 & 2.46 & 1.57 & 2.09 & 2.43 & 1.88 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=161.6522&dec=28.0763}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2358&mjd=53797&fiber=477}{Spectrum} \\
     350 & J104657.29+005334.4 & 0.1510 & 19.32 & 17.51 & 16.72 & 16.33 & 16.06 & -23.25 & 11.13 & 2.53 & 1.46 & 1.96 & 2.62 & 1.91 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=161.7387&dec=0.8929}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=275&mjd=51910&fiber=525}{Spectrum} \\
     351 & J104902.09+443557.1 & 0.0501 & 18.77 & 17.57 & 17.11 & 16.89 & 16.74 & -19.97 & 9.582 & 2.05 & 1.36 & 1.43 & 1.71 & 1.42 & 1.00 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=162.2587&dec=44.5992}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1434&mjd=53053&fiber=163}{Spectrum} \\
     352 & J104928.34+623543.4 & 0.0574 & 18.81 & 17.61 & 17.11 & 16.78 & 16.63 & -20.06 & 9.723 & 2.78 & 2.18 & 2.48 & 2.41 & 2.12 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=162.3681&dec=62.5954}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=773&mjd=52376&fiber=37}{Spectrum} \\
     353 & J104933.86+323911.2 & 0.0730 & 18.84 & 17.61 & 17.12 & 16.87 & 16.65 & -20.81 & 9.957 & 1.77 & 0.75 & 1.50 & 1.82 & 1.44 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=162.3911&dec=32.6531}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2026&mjd=53711&fiber=386}{Spectrum} \\
     354 & J105150.38+542357.5 & 0.1978 & 19.50 & 17.85 & 17.03 & 16.68 & 16.47 & -23.42 & 11.19 & 2.31 & 1.71 & 1.75 & 2.55 & 2.07 & 1.67 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=162.9599&dec=54.3993}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=906&mjd=52368&fiber=1}{Spectrum} \\
     355 & J105208.59-005755.4 & 0.1288 & 19.59 & 18.09 & 17.44 & 17.13 & 16.96 & -21.67 & 10.47 & 2.10 & 1.28 & 1.34 & 2.00 & 1.56 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.0358&dec=-0.9654}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=276&mjd=51909&fiber=220}{Spectrum} \\
     356 & J105229.62+220534.8 & 0.1292 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.20 & 1.57 & 1.51 & 1.89 & 1.71 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.1234&dec=22.0930}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2484&mjd=54144&fiber=410}{Spectrum} \\
     357 & J105252.39+074905.2 & 0.0990 & 19.28 & 17.87 & 17.20 & 16.72 & 16.47 & -21.39 & 10.38 & 2.72 & 2.08 & 2.18 & 2.28 & 2.14 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.2183&dec=7.8181}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1001&mjd=52670&fiber=576}{Spectrum} \\
     358 & J105337.61+444646.2 & 0.1373 & 18.74 & 17.92 & 17.59 & 17.42 & 17.21 & -21.79 & 10.22 & 1.78 & 1.14 & 1.23 & 1.20 & 1.29 & 0.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.4067&dec=44.7795}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1434&mjd=53053&fiber=63}{Spectrum} \\
     359 & J105408.69-000110.9 & 0.1081 & 18.86 & 17.66 & 17.19 & 16.94 & 16.74 & -21.57 & 10.28 & 2.41 & 1.81 & 2.30 & 2.13 & 1.87 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.5362&dec=-0.0197}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=276&mjd=51909&fiber=147}{Spectrum} \\
     360 & J105409.70+002434.9 & 0.0480 & 18.57 & 17.40 & 16.99 & 16.71 & 16.62 & -19.90 & 9.580 & 2.15 & 1.62 & 1.76 & 1.49 & 1.62 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.5404&dec=0.4097}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=276&mjd=51909&fiber=519}{Spectrum} \\
     361 & J105449.06+224139.5 & 0.0786 & 18.96 & 17.32 & 16.67 & 16.39 & 16.16 & -21.49 & 10.36 & 1.85 & 0.94 & 1.77 & 2.15 & 1.42 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.7044&dec=22.6943}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2481&mjd=54086&fiber=24}{Spectrum} \\
     362 & J105513.39+325046.3 & 0.1293 & 19.30 & 17.58 & 16.81 & 16.46 & 16.16 & -22.42 & 10.83 & 1.84 & 1.18 & 1.84 & 2.03 & 1.60 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.8058&dec=32.8462}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2026&mjd=53711&fiber=501}{Spectrum} \\
     363 & J105522.54+013043.6 & 0.1224 & 19.72 & 18.33 & 17.67 & 17.30 & 17.14 & -21.28 & 10.32 & 2.45 & 1.81 & 1.84 & 2.58 & 2.11 & 1.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.8439&dec=1.5121}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=507&mjd=52353&fiber=51}{Spectrum} \\
     364 & J105542.22+452641.3 & 0.0652 & 18.38 & 17.27 & 16.80 & 16.46 & 16.24 & -20.79 & 9.964 & 2.38 & 1.69 & 1.74 & 1.79 & 1.79 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=163.9259&dec=45.4448}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1436&mjd=53054&fiber=272}{Spectrum} \\
     365 & J105751.07+055446.8 & 0.0544 & 18.51 & 17.34 & 16.67 & 16.25 & 16.00 & -20.46 & 9.932 & 2.94 & 2.16 & 2.50 & 2.75 & 2.32 & 1.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=164.4628&dec=5.9130}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1002&mjd=52646&fiber=124}{Spectrum} \\
     366 & J105843.63+174412.1 & 0.0820 & 19.14 & 17.54 & 16.87 & 16.54 & 16.29 & -21.24 & 10.30 & 2.24 & 1.61 & 2.01 & 2.09 & 1.73 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=164.6818&dec=17.7367}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2485&mjd=54176&fiber=222}{Spectrum} \\
     367 & J110039.84+332807.3 & 0.1669 & 20.21 & 18.57 & 17.68 & 17.23 & 17.01 & -22.19 & 10.79 & 2.19 & 1.35 & 1.71 & 2.20 & 1.58 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=165.1660&dec=33.4687}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2106&mjd=53714&fiber=336}{Spectrum} \\
     368 & J110141.78+190957.6 & 0.0312 & 18.81 & 17.54 & 17.17 & 16.99 & 17.07 & -18.83 & 9.102 & 1.75 & 1.22 & 1.50 & 1.09 & 1.25 & 0.68 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=165.4241&dec=19.1660}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2485&mjd=54176&fiber=531}{Spectrum} \\
     369 & J110215.00+234946.9 & 0.1735 & 20.29 & 18.19 & 17.23 & 16.79 & 16.43 & -22.98 & 11.15 & 2.18 & 1.29 & 1.47 & 2.23 & 1.71 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=165.5625&dec=23.8297}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2486&mjd=53876&fiber=526}{Spectrum} \\
     370 & J110235.52+250228.7 & 0.1440 & 20.32 & 18.48 & 17.60 & 17.13 & 16.79 & -21.98 & 10.74 & 2.16 & 1.31 & 2.02 & 2.15 & 1.43 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=165.6480&dec=25.0413}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2212&mjd=53789&fiber=285}{Spectrum} \\
     371 & J110238.66+151303.4 & 0.1337 & 19.50 & 18.16 & 17.31 & 16.85 & 16.55 & -21.87 & 10.62 & 2.21 & 1.47 & 1.67 & 2.03 & 1.60 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=165.6611&dec=15.2176}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1751&mjd=53377&fiber=332}{Spectrum} \\
     372 & J110319.92+361521.6 & 0.0814 & 19.73 & 18.11 & 17.50 & 17.18 & 16.96 & -20.54 & 10.03 & 2.24 & 1.53 & 1.71 & 1.87 & 1.70 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=165.8330&dec=36.2560}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2091&mjd=53447&fiber=45}{Spectrum} \\
     373 & J110338.35-005208.4 & 0.0286 & 18.73 & 17.10 & 16.32 & 15.94 & 15.60 & -19.28 & 9.584 & 2.92 & 2.13 & 2.45 & 2.70 & 2.39 & 1.82 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=165.9098&dec=-0.8690}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=277&mjd=51908&fiber=49}{Spectrum} \\
     374 & J110425.99+063737.6 & 0.1632 & 19.65 & 18.23 & 17.47 & 17.15 & 16.89 & -22.32 & 10.72 & 1.76 & 1.05 & 1.30 & 1.83 & 1.55 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=166.1083&dec=6.6271}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1003&mjd=52641&fiber=163}{Spectrum} \\
     375 & J110429.88+384523.8 & 0.1027 & 19.38 & 17.79 & 17.05 & 16.66 & 16.40 & -21.64 & 10.50 & 1.96 & 1.30 & 1.81 & 1.85 & 1.36 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=166.1245&dec=38.7566}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1988&mjd=53469&fiber=156}{Spectrum} \\
     376 & J110533.22+502209.5 & 0.0699 & 17.87 & 16.36 & 15.87 & 15.66 & 15.47 & -21.81 & 10.43 & 2.33 & 1.63 & 2.24 & 2.50 & 1.80 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=166.3884&dec=50.3693}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=877&mjd=52353&fiber=154}{Spectrum} \\
     377 & J110537.54+311432.3 & 0.1989 & 20.41 & 19.04 & 18.37 & 18.02 & 17.81 & -21.90 & 10.53 & 1.91 & 0.96 & 1.18 & 1.79 & 1.51 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=166.4064&dec=31.2423}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1990&mjd=53472&fiber=525}{Spectrum} \\
     378 & J110630.19+244352.0 & 0.1005 & 19.73 & 18.43 & 17.68 & 17.25 & 17.00 & -20.92 & 10.17 & 2.35 & 1.66 & 1.67 & 1.98 & 1.76 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=166.6258&dec=24.7311}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2489&mjd=53857&fiber=329}{Spectrum} \\
     379 & J110638.26+432344.5 & 0.0208 & 18.84 & 17.63 & 17.19 & 16.96 & 16.76 & -17.69 & 8.716 & 1.63 & 1.09 & 1.12 & 1.23 & 1.23 & 0.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=166.6594&dec=43.3957}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1364&mjd=53061&fiber=289}{Spectrum} \\
     380 & J110711.45+442828.2 & 0.0759 & 19.61 & 18.00 & 17.20 & 16.77 & 16.49 & -20.74 & 10.17 & 2.22 & 1.51 & 1.44 & 1.97 & 1.71 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=166.7977&dec=44.4745}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1363&mjd=53053&fiber=556}{Spectrum} \\
     381 & J110809.70+202726.3 & 0.0678 & 18.75 & 17.10 & 16.46 & 16.11 & 15.89 & -21.25 & 10.31 & 2.62 & 1.77 & 1.73 & 2.62 & 2.10 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.0404&dec=20.4573}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2488&mjd=54149&fiber=19}{Spectrum} \\
     382 & J110934.32+290244.9 & 0.1451 & 20.61 & 18.84 & 17.68 & 17.21 & 17.00 & -21.98 & 10.76 & 1.72 & 1.20 & 1.31 & 1.75 & 1.49 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.3930&dec=29.0458}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2213&mjd=53792&fiber=424}{Spectrum} \\
     383 & J110941.06+272220.3 & 0.1026 & 19.42 & 18.01 & 17.44 & 17.11 & 16.93 & -21.35 & 10.26 & 2.10 & 1.53 & 1.89 & 1.85 & 1.46 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.4211&dec=27.3723}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2212&mjd=53789&fiber=608}{Spectrum} \\
     384 & J110948.53+185229.3 & 0.1122 & 20.21 & 18.36 & 17.61 & 17.28 & 17.05 & -21.44 & 10.42 & 1.78 & 0.93 & 1.25 & 1.74 & 1.45 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.4522&dec=18.8748}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2490&mjd=54179&fiber=158}{Spectrum} \\
     385 & J111024.94+502300.24 & 0.0748 & 18.31 & 16.46 & 15.61 & 15.23 & 14.93 & -22.35 & 10.85 & 1.78 & 1.30 & 1.61 & 1.95 & 1.45 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.6039&dec=50.3834}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=877&mjd=52353&fiber=23}{Spectrum} \\
     386 & J111029.14+304153.9 & 0.0467 & 19.50 & 17.90 & 17.13 & 16.69 & 16.30 & -19.74 & 9.752 & 2.70 & 1.90 & 1.88 & 2.17 & 2.10 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.6214&dec=30.6983}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2092&mjd=53460&fiber=180}{Spectrum} \\
     387 & J111037.51+302553.4 & 0.1551 & 20.21 & 18.55 & 17.71 & 17.36 & 17.11 & -21.90 & 10.64 & 2.06 & 1.39 & 2.10 & 2.12 & 1.50 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.6563&dec=30.4315}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2092&mjd=53460&fiber=213}{Spectrum} \\
     388 & J111048.36+421259.8 & 0.1539 & 19.80 & 18.30 & 17.55 & 17.17 & 16.89 & -22.09 & 10.67 & 2.21 & 1.54 & 1.74 & 1.95 & 1.72 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.7015&dec=42.2166}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1439&mjd=53003&fiber=367}{Spectrum} \\
     389 & J111121.91+471953.8 & 0.0573 & 18.55 & 16.76 & 16.07 & 15.71 & 15.47 & -21.10 & 10.32 & 2.46 & 1.61 & 1.91 & 2.50 & 2.01 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.8413&dec=47.3316}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1438&mjd=53054&fiber=417}{Spectrum} \\
     390 & J111124.67+592135.6 & 0.0809 & 18.86 & 17.20 & 16.55 & 16.22 & 16.01 & -21.64 & 10.45 & 2.13 & 1.11 & 1.64 & 2.29 & 1.87 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=167.8528&dec=59.3599}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=951&mjd=52398&fiber=354}{Spectrum} \\
     391 & J111210.63-005845.1 & 0.0134 & 16.61 & 15.72 & 15.38 & 15.24 & 15.12 & -19.08 & 9.019 & 2.61 & 2.06 & 2.11 & 1.97 & 2.06 & 1.50 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.0443&dec=-0.9792}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=278&mjd=51900&fiber=10}{Spectrum} \\
     392 & J111252.54+232040.9 & 0.0700 & 19.65 & 18.13 & 17.55 & 17.25 & 17.06 & -20.26 & 9.846 & 1.80 & 1.12 & 1.29 & 1.54 & 1.50 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.2189&dec=23.3447}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2493&mjd=54115&fiber=298}{Spectrum} \\
     393 & J111334.85+392252.0 & 0.0742 & 19.16 & 17.39 & 16.54 & 16.16 & 15.89 & -21.34 & 10.44 & 1.66 & 1.13 & 1.55 & 1.64 & 1.44 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.3952&dec=39.3811}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1980&mjd=53433&fiber=464}{Spectrum} \\
     394 & J111403.29+062209.1 & 0.0987 & 18.76 & 17.13 & 16.53 & 16.27 & 16.09 & -22.23 & 10.63 & 2.23 & 1.59 & 2.53 & 2.50 & 1.66 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.5137&dec=6.3692}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1004&mjd=52723&fiber=9}{Spectrum} \\
     395 & J111405.14+153222.9 & 0.1883 & 19.70 & 17.97 & 17.01 & 16.60 & 16.31 & -22.94 & 11.14 & 2.32 & 1.55 & 1.60 & 2.45 & 1.72 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.5214&dec=15.5397}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1752&mjd=53379&fiber=404}{Spectrum} \\
     396 & J111418.79+080858.2 & 0.0699 & 19.70 & 17.92 & 16.99 & 16.53 & 16.12 & -21.01 & 10.30 & 1.75 & 1.12 & 0.909 & 1.56 & 1.31 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.5783&dec=8.1495}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1617&mjd=53112&fiber=333}{Spectrum} \\
     397 & J111449.49+330230.8 & 0.1496 & 19.33 & 17.79 & 17.13 & 16.80 & 16.59 & -22.43 & 10.77 & 2.14 & 1.32 & 1.68 & 2.22 & 1.79 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.7062&dec=33.0419}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2107&mjd=53786&fiber=176}{Spectrum} \\
     398 & J111517.21+261335.4 & 0.1792 & 19.44 & 18.19 & 17.44 & 17.06 & 16.82 & -22.63 & 10.82 & 2.40 & 1.64 & 1.99 & 2.56 & 2.18 & 1.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.8217&dec=26.2265}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2214&mjd=53794&fiber=151}{Spectrum} \\
     399 & J111531.32+540946.1 & 0.1079 & 20.04 & 18.32 & 17.67 & 17.41 & 17.21 & -21.25 & 10.28 & 1.50 & 0.65 & 1.68 & 1.66 & 1.11 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.8805&dec=54.1628}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1012&mjd=52649&fiber=517}{Spectrum} \\
     400 & J111545.46+291440.9 & 0.0465 & 19.05 & 17.47 & 16.76 & 16.43 & 16.14 & -20.05 & 9.824 & 2.18 & 1.46 & 1.44 & 1.92 & 1.69 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.9394&dec=29.2447}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2213&mjd=53792&fiber=543}{Spectrum} \\
     401 & J111546.27+150201.7 & 0.1611 & 20.18 & 18.48 & 17.59 & 17.22 & 16.95 & -22.33 & 10.79 & 2.11 & 1.06 & 1.33 & 2.17 & 1.53 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.9428&dec=15.0338}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1752&mjd=53379&fiber=531}{Spectrum} \\
     402 & J111552.37+261504.3 & 0.0478 & 19.82 & 18.28 & 17.73 & 17.43 & 17.27 & -19.12 & 9.398 & 2.06 & 1.44 & 1.62 & 1.34 & 1.53 & 0.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=168.9682&dec=26.2512}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2214&mjd=53794&fiber=106}{Spectrum} \\
     403 & J111603.98+081437.7 & 0.1125 & 19.22 & 17.73 & 17.06 & 16.72 & 16.51 & -21.93 & 10.54 & 2.22 & 1.48 & 1.74 & 2.13 & 1.87 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.0166&dec=8.2438}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1617&mjd=53112&fiber=366}{Spectrum} \\
     404 & J111609.43+332909.6 & 0.0706 & 18.39 & 17.28 & 16.79 & 16.45 & 16.34 & -21.14 & 10.08 & 2.64 & 2.03 & 2.45 & 2.32 & 1.93 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.0393&dec=33.4860}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2107&mjd=53786&fiber=508}{Spectrum} \\
     405 & J111633.55+111618.1 & 0.0707 & 18.41 & 16.49 & 15.60 & 15.18 & 14.89 & -22.06 & 10.80 & 1.80 & 1.25 & 1.34 & 1.83 & 1.63 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.1398&dec=11.2717}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1605&mjd=53062&fiber=300}{Spectrum} \\
     406 & J111643.18+195943.4 & 0.0321 & 19.02 & 17.80 & 17.34 & 17.10 & 16.93 & -18.85 & 9.122 & 2.46 & 1.86 & 2.10 & 1.81 & 1.83 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.1799&dec=19.9954}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2495&mjd=54175&fiber=339}{Spectrum} \\
     407 & J111659.64+234416.1 & 0.1175 & 18.64 & 17.20 & 16.49 & 16.08 & 15.76 & -22.47 & 10.81 & 2.20 & 1.46 & 1.85 & 2.13 & 1.90 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.2485&dec=23.7378}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2493&mjd=54115&fiber=160}{Spectrum} \\
     408 & J111659.78+080954.7 & 0.1680 & 19.61 & 18.24 & 17.38 & 16.90 & 16.66 & -22.66 & 10.89 & 2.67 & 1.97 & 2.35 & 2.65 & 1.93 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.2491&dec=8.1652}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1617&mjd=53112&fiber=409}{Spectrum} \\
     409 & J111708.42+422812.0 & 0.0214 & 16.52 & 15.54 & 15.31 & 15.20 & 15.16 & -19.88 & 9.388 & 2.64 & 2.17 & 2.47 & 1.90 & 2.01 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.2851&dec=42.4700}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1364&mjd=53061&fiber=77}{Spectrum} \\
     410 & J111732.57+375746.8 & 0.0958 & 18.60 & 17.04 & 16.50 & 16.22 & 16.04 & -22.07 & 10.57 & 2.34 & 1.56 & 1.88 & 2.38 & 2.06 & 1.85 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.3857&dec=37.9630}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2037&mjd=53446&fiber=350}{Spectrum} \\
     411 & J111735.26+410627.7 & 0.1114 & 19.21 & 17.73 & 17.00 & 16.63 & 16.35 & -22.16 & 10.62 & 2.15 & 1.33 & 1.39 & 1.84 & 1.43 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.3969&dec=41.1077}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1440&mjd=53084&fiber=227}{Spectrum} \\
     412 & J111759.76+293819.3 & 0.0491 & 19.43 & 17.86 & 17.24 & 16.96 & 16.76 & -19.88 & 9.675 & 1.60 & 0.75 & 1.65 & 1.69 & 1.39 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.4990&dec=29.6387}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2215&mjd=53793&fiber=510}{Spectrum} \\
     413 & J111824.46+502459.0 & 0.0969 & 19.06 & 18.22 & 17.89 & 17.61 & 17.52 & -20.78 & 9.821 & 2.66 & 2.11 & 2.33 & 1.91 & 1.99 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.6019&dec=50.4164}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=878&mjd=52353&fiber=55}{Spectrum} \\
     414 & J111830.77+231925.7 & 0.0228 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.06 & 1.49 & 1.58 & 1.36 & 1.50 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.6282&dec=23.3238}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2493&mjd=54115&fiber=92}{Spectrum} \\
     415 & J111836.19+245203.0 & 0.0251 & 17.13 & 15.34 & 14.61 & 14.19 & 13.93 & -20.95 & 10.24 & 2.36 & 1.51 & 1.54 & 2.42 & 1.82 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.6508&dec=24.8675}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2493&mjd=54115&fiber=578}{Spectrum} \\
     416 & J111849.27+571459.3 & 0.0461 & 18.91 & 17.35 & 16.62 & 16.15 & 15.78 & -20.03 & 9.899 & 1.94 & 1.23 & 1.23 & 1.68 & 1.47 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.7053&dec=57.2498}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=909&mjd=52379&fiber=538}{Spectrum} \\
     417 & J111926.28+375932.6 & 0.0760 & 19.29 & 17.55 & 16.76 & 16.30 & 15.99 & -21.17 & 10.38 & 2.40 & 1.51 & 1.57 & 2.32 & 1.83 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.8595&dec=37.9924}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2037&mjd=53446&fiber=424}{Spectrum} \\
     418 & J111948.65+232127.7 & 0.0611 & 18.66 & 17.59 & 17.30 & 17.10 & 16.98 & -20.21 & 9.608 & 2.43 & 1.88 & 2.11 & 1.70 & 1.76 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=169.9527&dec=23.3577}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2493&mjd=54115&fiber=17}{Spectrum} \\
     419 & J112012.60+451909.1 & 0.1300 & 20.33 & 18.45 & 17.55 & 17.15 & 16.83 & -22.05 & 10.70 & 2.03 & 0.83 & 1.00 & 2.04 & 1.41 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.0525&dec=45.3192}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1365&mjd=53062&fiber=511}{Spectrum} \\
     420 & J112100.144+212012.8 & 0.0212 & 16.00 & 14.61 & 13.99 & 13.65 & 13.39 & -21.09 & 10.17 & 2.72 & 1.91 & 1.96 & 2.42 & 2.17 & 1.60 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.2506&dec=21.3369}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2496&mjd=54178&fiber=195}{Spectrum} \\
     421 & J112101.32+170703.0 & 0.1108 & 19.18 & 17.51 & 16.83 & 16.55 & 16.35 & -22.11 & 10.63 & 2.19 & 1.59 & 1.99 & 2.57 & 1.93 & 1.56 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.2555&dec=17.1175}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2494&mjd=54174&fiber=465}{Spectrum} \\
     422 & J112104.99+394350.2 & 0.0924 & 19.13 & 17.68 & 16.96 & 16.48 & 16.20 & -21.55 & 10.45 & 2.56 & 1.85 & 2.01 & 2.22 & 1.95 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.2708&dec=39.7306}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1996&mjd=53436&fiber=315}{Spectrum} \\
     423 & J112116.80+563034.2 & 0.0610 & 18.59 & 17.62 & 17.22 & 16.94 & 16.80 & -20.54 & 9.725 & 2.36 & 1.77 & 1.95 & 1.66 & 1.72 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.3200&dec=56.5095}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=909&mjd=52379&fiber=551}{Spectrum} \\
     424 & J112201.70+202254.1 & 0.0675 & 18.64 & 17.05 & 16.55 & 16.30 & 16.12 & -21.29 & 10.21 & 1.95 & 1.15 & 1.58 & 1.73 & 1.54 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.5071&dec=20.3817}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2496&mjd=54178&fiber=206}{Spectrum} \\
     425 & J112216.25+544144.5 & 0.1050 & 19.43 & 17.44 & 16.44 & 15.93 & 15.56 & -22.17 & 10.93 & 2.42 & 1.43 & 1.49 & 2.48 & 1.84 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.5677&dec=54.6957}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1012&mjd=52649&fiber=618}{Spectrum} \\
     426 & J112311.78+164631.1 & 0.0486 & 18.90 & 17.40 & 16.80 & 16.50 & 16.28 & -20.30 & 9.827 & 2.35 & 1.73 & 1.96 & 1.89 & 2.06 & 1.73 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.7991&dec=16.7753}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2494&mjd=54174&fiber=102}{Spectrum} \\
     427 & J112327.50+090425.0 & 0.0315 & 18.54 & 17.37 & 16.86 & 16.60 & 16.45 & -18.95 & 9.237 & 2.09 & 1.58 & 1.49 & 1.64 & 1.60 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.8646&dec=9.0736}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1222&mjd=52763&fiber=22}{Spectrum} \\
     428 & J112342.19+193816.4 & 0.0748 & 19.09 & 17.16 & 16.34 & 15.90 & 15.55 & -21.64 & 10.60 & 2.31 & 1.02 & 1.87 & 2.36 & 1.78 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.9258&dec=19.6379}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2498&mjd=54169&fiber=435}{Spectrum} \\
     429 & J112347.02+352632.3 & 0.0341 & 17.79 & 16.18 & 15.44 & 15.06 & 14.79 & -20.87 & 10.14 & 2.93 & 2.26 & 3.09 & 2.92 & 2.50 & 1.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=170.9459&dec=35.4423}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2113&mjd=53468&fiber=282}{Spectrum} \\
     430 & J112438.74+153135.8 & 0.0808 & 18.25 & 17.08 & 16.59 & 16.25 & 16.08 & -21.34 & 10.24 & 2.65 & 2.07 & 2.37 & 2.41 & 1.96 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.1614&dec=15.5266}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1753&mjd=53383&fiber=568}{Spectrum} \\
     431 & J112450.64-030902.5 & 0.0463 & 19.28 & 18.03 & 17.53 & 17.23 & 17.01 & -19.19 & 9.360 & 2.52 & 1.92 & 2.13 & 1.95 & 1.89 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.2110&dec=-3.1507}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=326&mjd=52375&fiber=255}{Spectrum} \\
     432 & J112459.90+183825.4 & 0.0427 & 18.30 & 17.01 & 16.57 & 16.30 & 16.06 & -20.18 & 9.697 & 2.79 & 2.21 & 2.59 & 2.46 & 2.16 & 1.52 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.2496&dec=18.6404}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2495&mjd=54175&fiber=23}{Spectrum} \\
     433 & J112505.21+445513.8 & 0.0902 & 19.28 & 17.65 & 17.10 & 16.85 & 16.67 & -21.26 & 10.26 & 2.03 & 1.39 & 2.20 & 2.21 & 1.57 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.2717&dec=44.9205}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1365&mjd=53062&fiber=591}{Spectrum} \\
     434 & J112524.19+105631.9 & 0.0665 & 19.47 & 17.85 & 17.01 & 16.55 & 16.21 & -20.62 & 10.15 & 2.14 & 1.47 & 1.89 & 1.89 & 1.56 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.3508&dec=10.9422}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1606&mjd=53055&fiber=285}{Spectrum} \\
     435 & J112536.91+113322.0 & 0.1482 & 19.63 & 18.23 & 17.43 & 16.99 & 16.72 & -22.10 & 10.69 & 2.33 & 1.36 & 1.61 & 2.26 & 1.57 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.4038&dec=11.5561}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1606&mjd=53055&fiber=315}{Spectrum} \\
     436 & J112617.11+520457.4 & 0.0340 & 19.28 & 17.99 & 17.42 & 17.08 & 16.83 & -18.87 & 9.215 & 1.89 & 1.22 & 1.25 & 1.58 & 1.56 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.5713&dec=52.0826}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=879&mjd=52365&fiber=468}{Spectrum} \\
     437 & J112619.44+191329.3 & 0.1030 & 19.12 & 17.67 & 17.04 & 16.74 & 16.67 & -21.60 & 10.40 & 2.71 & 1.81 & 1.82 & 2.43 & 2.08 & 1.61 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.5810&dec=19.2248}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2498&mjd=54169&fiber=187}{Spectrum} \\
     438 & J112623.21+654937.6 & 0.1325 & 19.16 & 17.87 & 17.19 & 16.68 & 16.30 & -21.92 & 10.62 & 2.65 & 1.80 & 2.11 & 2.39 & 2.45 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.5967&dec=65.8271}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=491&mjd=51942&fiber=46}{Spectrum} \\
     439 & J112703.65+125655.3 & 0.1524 & 19.89 & 18.14 & 17.39 & 16.96 & 16.74 & -22.39 & 10.82 & 2.56 & 1.70 & 2.07 & 2.89 & 2.24 & 1.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.7652&dec=12.9487}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1606&mjd=53055&fiber=406}{Spectrum} \\
     440 & J112719.32+245749.7 & 0.1360 & 19.76 & 18.10 & 17.42 & 17.16 & 16.96 & -22.19 & 10.62 & 1.91 & 1.30 & 2.31 & 2.24 & 1.43 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.8305&dec=24.9638}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2497&mjd=54154&fiber=550}{Spectrum} \\
     441 & J112726.98+061307.3 & 0.1566 & 20.14 & 18.42 & 17.65 & 17.33 & 17.12 & -22.41 & 10.74 & 2.15 & 1.47 & 2.12 & 2.32 & 1.82 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=171.8624&dec=6.2187}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1618&mjd=53116&fiber=202}{Spectrum} \\
     442 & J112809.36-031741.3 & 0.1065 & 19.64 & 17.94 & 17.11 & 16.66 & 16.36 & -21.84 & 10.61 & 2.01 & 1.07 & 1.39 & 1.79 & 1.47 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=172.0390&dec=-3.2948}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=326&mjd=52375&fiber=92}{Spectrum} \\
     443 & J113010.75+003231.6 & 0.1279 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 1.82 & 1.22 & 1.29 & 1.68 & 1.47 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=172.5448&dec=0.5421}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=281&mjd=51614&fiber=552}{Spectrum} \\
     444 & J113045.62+621809.0 & 0.1913 & 20.14 & 18.57 & 17.61 & 17.16 & 16.92 & -22.52 & 10.93 & 2.29 & 1.50 & 1.97 & 2.30 & 1.79 & 1.50 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=172.6901&dec=62.3025}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=775&mjd=52295&fiber=622}{Spectrum} \\
     445 & J113107.13+512347.0 & 0.0811 & 20.25 & 18.34 & 17.65 & 17.29 & 17.01 & -20.41 & 10.06 & 2.00 & 1.36 & 2.06 & 2.11 & 1.49 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=172.7797&dec=51.3964}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=879&mjd=52365&fiber=113}{Spectrum} \\
     446 & J113157.02+083358.3 & 0.1594 & 20.77 & 18.81 & 17.62 & 17.08 & 16.73 & -22.58 & 11.02 & 2.08 & 1.41 & 1.54 & 2.00 & 1.75 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=172.9876&dec=8.5662}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1619&mjd=53084&fiber=322}{Spectrum} \\
     447 & J113323.47+550420.6 & 0.0078 & 16.62 & 15.66 & 15.29 & 15.12 & 14.98 & -17.53 & 8.533 & 2.68 & 2.13 & 2.32 & 1.97 & 2.07 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.3478&dec=55.0724}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1015&mjd=52734&fiber=391}{Spectrum} \\
     448 & J113323.93+354947.3 & 0.1609 & 19.96 & 18.61 & 17.67 & 17.19 & 16.81 & -22.12 & 10.72 & 2.10 & 1.31 & 1.31 & 1.69 & 1.38 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.3497&dec=35.8298}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2113&mjd=53468&fiber=616}{Spectrum} \\
     449 & J113335.71+083439.0 & 0.0819 & 18.35 & 16.67 & 15.95 & 15.62 & 15.37 & -22.19 & 10.71 & 2.16 & 1.34 & 1.85 & 2.25 & 1.93 & 1.61 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.3988&dec=8.5775}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1224&mjd=52765&fiber=291}{Spectrum} \\
     450 & J113340.54+615316.8 & 0.0111 & 15.35 & 13.70 & 12.99 & 12.66 & 12.41 & -20.63 & 10.07 & 2.62 & 1.77 & 2.10 & 2.67 & 2.29 & 1.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.4189&dec=61.8880}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=776&mjd=52319&fiber=222}{Spectrum} \\
     451 & J113418.79+445537.2 & 0.1340 & 19.99 & 18.32 & 17.44 & 16.99 & 16.64 & -21.69 & 10.63 & 2.05 & 1.42 & 1.40 & 1.95 & 1.55 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.5783&dec=44.9270}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1366&mjd=53063&fiber=529}{Spectrum} \\
     452 & J113456.78+073732.2 & 0.1350 & 19.68 & 17.62 & 16.58 & 16.13 & 15.82 & -23.05 & 11.19 & 2.01 & 1.52 & 1.53 & 2.04 & 1.78 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.7366&dec=7.6256}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1619&mjd=53084&fiber=465}{Spectrum} \\
     453 & J113457.02+642637.3 & 0.1205 & 22.77 & 18.63 & 17.78 & 17.33 & 16.99 & -21.34 & 10.98 & 2.20 & 1.43 & 1.60 & 2.06 & 1.63 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.7376&dec=64.4437}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=597&mjd=52059&fiber=178}{Spectrum} \\
     454 & J113524.34+282533.2 & 0.0337 & 19.01 & 17.83 & 17.33 & 17.05 & 16.90 & -19.09 & 9.204 & 2.02 & 1.42 & 1.52 & 1.33 & 1.47 & 0.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.8514&dec=28.4259}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2220&mjd=53795&fiber=203}{Spectrum} \\
     455 & J113527.38+482842.6 & 0.1014 & 18.65 & 17.43 & 16.83 & 16.49 & 16.30 & -21.84 & 10.44 & 2.34 & 1.76 & 2.18 & 2.11 & 1.77 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.8641&dec=48.4785}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=966&mjd=52642&fiber=19}{Spectrum} \\
     456 & J113527.74+414752.1 & 0.0737 & 19.47 & 18.06 & 17.49 & 17.15 & 16.97 & -20.30 & 9.879 & 2.58 & 1.88 & 1.82 & 2.14 & 2.00 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.8656&dec=41.7978}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1443&mjd=53055&fiber=120}{Spectrum} \\
     457 & J113538.21+151644.0 & 0.0363 & 18.93 & 17.80 & 17.23 & 16.96 & 16.72 & -18.99 & 9.245 & 2.18 & 1.63 & 1.67 & 1.58 & 1.68 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.9092&dec=15.2789}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1754&mjd=53385&fiber=625}{Spectrum} \\
     458 & J113540.99+594437.0 & 0.1121 & 19.84 & 18.19 & 17.59 & 17.26 & 17.09 & -21.59 & 10.38 & 1.83 & 0.97 & 1.58 & 2.16 & 1.64 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=173.9208&dec=59.7436}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=952&mjd=52409&fiber=597}{Spectrum} \\
     459 & J113613.25+592448.2 & 0.0622 & 19.37 & 17.61 & 16.90 & 16.56 & 16.30 & -20.68 & 10.10 & 2.05 & 1.00 & 1.13 & 1.96 & 1.84 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.0552&dec=59.4134}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=952&mjd=52409&fiber=599}{Spectrum} \\
     460 & J113626.47+581129.0 & 0.0042 & 14.99 & 13.97 & 13.58 & 13.36 & 13.24 & -17.91 & 8.718 & 2.24 & 1.69 & 1.81 & 1.57 & 1.82 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.1103&dec=58.1914}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1310&mjd=53033&fiber=531}{Spectrum} \\
     461 & J113636.12+114917.0 & 0.0643 & 18.32 & 16.72 & 16.09 & 15.79 & 15.57 & -21.28 & 10.33 & 2.05 & 1.15 & 1.74 & 2.24 & 1.87 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.1505&dec=11.8214}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1607&mjd=53083&fiber=181}{Spectrum} \\
     462 & J113655.20+245325.4 & 0.0327 & 18.12 & 16.44 & 15.77 & 15.33 & 15.04 & -20.57 & 10.02 & 3.14 & 1.72 & 2.01 & 2.59 & 2.32 & 2.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.2300&dec=24.8904}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2501&mjd=54084&fiber=640}{Spectrum} \\
     463 & J113724.82+454631.8 & 0.0449 & 19.03 & 17.35 & 16.64 & 16.28 & 16.04 & -20.11 & 9.875 & 2.04 & 1.13 & 2.00 & 2.15 & 1.68 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.3534&dec=45.7755}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1367&mjd=53083&fiber=342}{Spectrum} \\
     464 & J113731.42+380924.5 & 0.0320 & 17.00 & 16.07 & 15.83 & 15.67 & 15.60 & -20.24 & 9.549 & 2.45 & 1.94 & 2.06 & 1.77 & 1.86 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.3809&dec=38.1568}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2036&mjd=53446&fiber=635}{Spectrum} \\
     465 & J113849.34+553329.9 & 0.1159 & 19.86 & 18.52 & 17.81 & 17.33 & 17.09 & -21.02 & 10.25 & 2.56 & 1.90 & 1.94 & 2.11 & 1.93 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.7056&dec=55.5583}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1015&mjd=52734&fiber=452}{Spectrum} \\
     466 & J113857.74+642719.1 & 0.0923 & 21.84 & 18.35 & 17.51 & 17.01 & 16.67 & -21.07 & 10.71 & 2.08 & 1.33 & 1.29 & 1.71 & 1.52 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.7406&dec=64.4553}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=597&mjd=52059&fiber=112}{Spectrum} \\
     467 & J113906.86+530936.7 & 0.0596 & 18.65 & 17.57 & 17.25 & 17.05 & 16.95 & -20.20 & 9.617 & 2.10 & 1.53 & 1.68 & 1.43 & 1.55 & 0.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.7786&dec=53.1602}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=880&mjd=52367&fiber=454}{Spectrum} \\
     468 & J113922.80+085552.7 & 0.1038 & 18.97 & 17.46 & 16.75 & 16.36 & 16.15 & -21.94 & 10.60 & 2.48 & 1.86 & 1.76 & 2.34 & 1.96 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.8450&dec=8.9313}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1224&mjd=52765&fiber=53}{Spectrum} \\
     469 & J113933.58+572946.3 & 0.0305 & 18.40 & 17.15 & 16.70 & 16.43 & 16.20 & -18.97 & 9.272 & 2.52 & 1.88 & 2.00 & 1.80 & 2.01 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.8899&dec=57.4962}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1309&mjd=52762&fiber=609}{Spectrum} \\
     470 & J113939.34+463132.2 & 0.1735 & 19.32 & 17.86 & 17.04 & 16.62 & 16.38 & -22.94 & 11.02 & 2.55 & 1.60 & 2.01 & 2.71 & 2.03 & 1.58 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=174.9139&dec=46.5256}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1442&mjd=53050&fiber=25}{Spectrum} \\
     471 & J114022.63+320651.1 & 0.0578 & 18.82 & 17.31 & 16.52 & 16.14 & 15.81 & -20.96 & 10.17 & 2.11 & 1.46 & 1.47 & 1.66 & 1.55 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.0943&dec=32.1142}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2008&mjd=53473&fiber=457}{Spectrum} \\
     472 & J114056.14+140212.5 & 0.1002 & 19.42 & 17.85 & 17.24 & 16.96 & 16.71 & -21.27 & 10.30 & 1.59 & 0.89 & 1.38 & 1.88 & 1.53 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.2339&dec=14.0368}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1755&mjd=53386&fiber=22}{Spectrum} \\
     473 & J114113.82+215622.2 & 0.0634 & 19.01 & 17.45 & 17.03 & 16.80 & 16.66 & -20.32 & 9.862 & 2.17 & 1.40 & 1.61 & 1.73 & 1.69 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.3076&dec=21.9395}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2507&mjd=53876&fiber=200}{Spectrum} \\
     474 & J114129.95+415121.2 & 0.1850 & 20.01 & 18.50 & 17.69 & 17.24 & 16.95 & -22.53 & 10.86 & 2.21 & 1.41 & 1.28 & 2.16 & 1.67 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.3748&dec=41.8559}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1445&mjd=53062&fiber=233}{Spectrum} \\
     475 & J114214.42+221845.7 & 0.0905 & 19.81 & 18.35 & 17.61 & 17.19 & 16.78 & -20.71 & 10.12 & 2.14 & 1.38 & 1.76 & 2.03 & 1.72 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.5601&dec=22.3127}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2511&mjd=53882&fiber=334}{Spectrum} \\
     476 & J114245.48+121500.0 & 0.1151 & 20.27 & 18.69 & 17.74 & 17.25 & 16.87 & -21.12 & 10.40 & 2.21 & 1.23 & 1.46 & 2.05 & 1.52 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.6895&dec=12.2500}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1608&mjd=53138&fiber=462}{Spectrum} \\
     477 & J114251.02+174134.8 & 0.0477 & 17.60 & 16.12 & 15.52 & 15.21 & 14.97 & -21.39 & 10.30 & 2.46 & 1.85 & 1.98 & 2.24 & 2.28 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.7126&dec=17.6930}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2508&mjd=53875&fiber=492}{Spectrum} \\
     478 & J114332.40+154112.1 & 0.0527 & 18.31 & 16.73 & 16.00 & 15.55 & 15.17 & -21.09 & 10.29 & 2.12 & 1.19 & 1.30 & 1.87 & 1.60 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=175.8850&dec=15.6867}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1761&mjd=53376&fiber=373}{Spectrum} \\
     479 & J114508.18+424419.7 & 0.0611 & 18.27 & 16.52 & 15.77 & 15.38 & 15.11 & -21.58 & 10.53 & 2.47 & 1.77 & 1.74 & 2.48 & 2.11 & 1.62 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=176.2841&dec=42.7388}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1445&mjd=53062&fiber=502}{Spectrum} \\
     480 & J114534.03+482752.9 & 0.1777 & 20.48 & 18.52 & 17.58 & 17.18 & 16.94 & -22.42 & 10.93 & 2.03 & 1.11 & 1.45 & 2.12 & 1.77 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=176.3918&dec=48.4647}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=967&mjd=52636&fiber=16}{Spectrum} \\
     481 & J114627.89+201258.7 & 0.0966 & 19.11 & 17.38 & 16.69 & 16.39 & 16.18 & -21.67 & 10.53 & 1.93 & 1.11 & 1.92 & 2.28 & 1.67 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=176.6162&dec=20.2163}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2506&mjd=54179&fiber=618}{Spectrum} \\
     482 & J114640.58+080930.6 & 0.1135 & 18.66 & 17.35 & 16.71 & 16.41 & 16.18 & -22.13 & 10.59 & 2.49 & 1.81 & 1.78 & 2.37 & 1.83 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=176.6691&dec=8.1585}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1620&mjd=53137&fiber=602}{Spectrum} \\
     483 & J114730.50+261922.4 & 0.1544 & 19.63 & 17.92 & 17.12 & 16.66 & 16.36 & -22.52 & 10.93 & 2.47 & 1.47 & 1.55 & 2.42 & 2.01 & 1.59 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=176.8771&dec=26.3229}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2221&mjd=53792&fiber=51}{Spectrum} \\
     484 & J114811.33+545930.5 & 0.0081 & 16.07 & 15.03 & 14.55 & 14.36 & 14.16 & -18.50 & 8.941 & 3.18 & 2.64 & 2.90 & 2.43 & 2.62 & 2.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.0472&dec=54.9918}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1016&mjd=52759&fiber=228}{Spectrum} \\
     485 & J114828.85+333606.1 & 0.1470 & 19.03 & 17.57 & 16.88 & 16.49 & 16.25 & -22.67 & 10.88 & 2.55 & 1.69 & 1.74 & 2.45 & 2.03 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.1202&dec=33.6017}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2097&mjd=53491&fiber=73}{Spectrum} \\
     486 & J114923.33+654131.6 & 0.0625 & 18.67 & 17.14 & 16.42 & 16.14 & 15.73 & -20.96 & 10.18 & 2.39 & 1.67 & 1.71 & 2.01 & 1.90 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.3472&dec=65.6921}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=598&mjd=52316&fiber=374}{Spectrum} \\
     487 & J114926.47+344814.0 & 0.0470 & 19.21 & 17.97 & 17.57 & 17.37 & 17.24 & -19.59 & 9.370 & 2.26 & 1.72 & 2.03 & 1.64 & 1.66 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.3603&dec=34.8039}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2035&mjd=53436&fiber=209}{Spectrum} \\
     488 & J115017.35+591646.6 & 0.0116 & 18.14 & 16.85 & 16.28 & 16.01 & 15.82 & -17.66 & 8.693 & 2.52 & 1.92 & 2.09 & 1.93 & 1.97 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.5723&dec=59.2796}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=953&mjd=52411&fiber=165}{Spectrum} \\
     489 & J115026.04+545655.0 & 0.0585 & 19.16 & 17.57 & 16.87 & 16.53 & 16.29 & -20.55 & 10.01 & 1.99 & 1.33 & 1.23 & 1.63 & 1.42 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.6085&dec=54.9486}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1017&mjd=52706&fiber=224}{Spectrum} \\
     490 & J115028.08+232209.1 & 0.1163 & 19.29 & 17.52 & 16.83 & 16.42 & 16.14 & -21.96 & 10.71 & 2.38 & 1.39 & 1.69 & 2.56 & 2.04 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.6170&dec=23.3692}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2511&mjd=53882&fiber=589}{Spectrum} \\
     491 & J115030.74+015859.9 & 0.0203 & 19.05 & 17.30 & 16.49 & 16.11 & 15.83 & -18.64 & 9.297 & 1.86 & 1.01 & 1.49 & 1.67 & 1.52 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.6281&dec=1.9833}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=514&mjd=51994&fiber=28}{Spectrum} \\
     492 & J115035.47-023821.8 & 0.0925 & 19.72 & 18.17 & 17.34 & 16.81 & 16.45 & -21.33 & 10.39 & 2.35 & 1.63 & 1.80 & 2.12 & 1.88 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.6478&dec=-2.6394}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=329&mjd=52056&fiber=117}{Spectrum} \\
     493 & J115118.58+333739.7 & 0.1456 & 19.00 & 17.87 & 17.49 & 17.30 & 17.17 & -22.26 & 10.45 & 1.97 & 1.20 & 2.09 & 2.07 & 1.46 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=177.8274&dec=33.6277}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2097&mjd=53491&fiber=31}{Spectrum} \\
     494 & J115210.10+162903.8 & 0.1169 & 18.77 & 17.22 & 16.61 & 16.31 & 16.12 & -22.26 & 10.70 & 2.66 & 1.70 & 2.12 & 2.80 & 2.09 & 1.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=178.0421&dec=16.4844}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2512&mjd=53877&fiber=215}{Spectrum} \\
     495 & J115229.23+212050.6 & 0.0345 & 19.55 & 18.13 & 17.68 & 17.44 & 17.31 & -18.43 & 9.047 & 1.82 & 1.27 & 1.23 & 1.30 & 1.29 & 0.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=178.1218&dec=21.3474}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2511&mjd=53882&fiber=31}{Spectrum} \\
     496 & J115302.76+241350.9 & 0.1440 & 19.71 & 18.03 & 17.24 & 16.87 & 16.63 & -22.32 & 10.78 & 2.06 & 1.21 & 1.67 & 2.09 & 1.56 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=178.2615&dec=24.2308}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2510&mjd=53877&fiber=9}{Spectrum} \\
     497 & J115306.46+641756.4 & 0.0623 & 18.86 & 17.24 & 16.68 & 16.41 & 16.21 & -20.84 & 10.09 & 2.05 & 1.09 & 2.05 & 2.14 & 1.58 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=178.2769&dec=64.2990}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=598&mjd=52316&fiber=170}{Spectrum} \\
     498 & J115341.33+093025.6 & 0.1389 & 19.30 & 17.64 & 16.92 & 16.54 & 16.26 & -22.44 & 10.84 & 2.44 & 1.43 & 1.64 & 2.30 & 1.87 & 1.67 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=178.4222&dec=9.5071}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1226&mjd=52734&fiber=21}{Spectrum} \\
     499 & J115507.39+161646.9 & 0.1722 & 19.43 & 18.33 & 17.64 & 17.23 & 17.00 & -22.10 & 10.62 & 2.46 & 1.77 & 2.25 & 2.34 & 1.79 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=178.7808&dec=16.2797}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2512&mjd=53877&fiber=96}{Spectrum} \\
     500 & J115621.10-004221.2 & 0.0691 & 19.52 & 18.12 & 17.53 & 17.08 & 16.90 & -20.09 & 9.848 & 2.70 & 2.02 & 2.27 & 2.56 & 1.81 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.0879&dec=-0.7059}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=284&mjd=51943&fiber=36}{Spectrum} \\
     501 & J115635.40+282925.4 & 0.0119 & 16.66 & 15.54 & 15.15 & 14.94 & 14.89 & -18.62 & 9.021 & 2.10 & 1.51 & 1.55 & 1.52 & 1.69 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.1475&dec=28.4904}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2224&mjd=53815&fiber=57}{Spectrum} \\
     502 & J115644.21+220935.6 & 0.0230 & 18.69 & 17.48 & 17.18 & 16.94 & 16.87 & -18.03 & 8.803 & 1.93 & 1.44 & 1.53 & 1.23 & 1.38 & 0.90 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.1842&dec=22.1599}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2513&mjd=54141&fiber=73}{Spectrum} \\
     503 & J115710.46+252812.4 & 0.0591 & 18.80 & 17.53 & 17.02 & 16.72 & 16.51 & -20.57 & 9.860 & 1.94 & 1.37 & 1.61 & 1.71 & 1.44 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.2936&dec=25.4701}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2514&mjd=53882&fiber=582}{Spectrum} \\
     504 & J115717.88-013335.3 & 0.0887 & 18.66 & 17.38 & 16.90 & 16.64 & 16.46 & -21.33 & 10.22 & 2.27 & 1.63 & 1.79 & 1.87 & 1.78 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.3245&dec=-1.5598}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=330&mjd=52370&fiber=617}{Spectrum} \\
     505 & J115724.24+295729.9 & 0.0939 & 18.63 & 16.82 & 16.16 & 15.84 & 15.56 & -22.42 & 10.79 & 2.06 & 1.26 & 1.44 & 2.10 & 1.80 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.3510&dec=29.9583}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2225&mjd=53729&fiber=390}{Spectrum} \\
     506 & J115755.92+070944.6 & 0.0473 & 18.50 & 17.22 & 16.68 & 16.40 & 16.23 & -20.20 & 9.749 & 1.92 & 1.33 & 1.96 & 1.59 & 1.32 & 0.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.4830&dec=7.1624}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1622&mjd=53385&fiber=69}{Spectrum} \\
     507 & J115812.53+575322.2 & 0.0415 & 19.30 & 18.13 & 17.62 & 17.32 & 17.09 & -18.96 & 9.230 & 2.52 & 1.98 & 2.40 & 1.96 & 1.85 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.5522&dec=57.8895}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1313&mjd=52790&fiber=490}{Spectrum} \\
     508 & J115912.74+304352.3 & 0.0112 & 16.08 & 15.11 & 14.81 & 14.68 & 14.61 & -18.75 & 9.003 & 2.39 & 1.87 & 2.10 & 1.71 & 1.84 & 0.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.8031&dec=30.7312}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2225&mjd=53729&fiber=411}{Spectrum} \\
     509 & J115942.24+165556.6 & 0.1195 & 19.42 & 17.89 & 17.24 & 16.94 & 16.68 & -21.59 & 10.46 & 1.96 & 1.38 & 1.53 & 2.11 & 1.64 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=179.9260&dec=16.9324}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2595&mjd=54207&fiber=312}{Spectrum} \\
     510 & J120003.34+093806.7 & 0.1170 & 19.35 & 17.89 & 17.19 & 16.76 & 16.50 & -22.02 & 10.59 & 2.46 & 1.73 & 1.67 & 1.96 & 1.87 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=180.0139&dec=9.6352}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1228&mjd=52728&fiber=181}{Spectrum} \\
     511 & J120032.86+200426.4 & 0.0043 & 14.28 & 13.05 & 12.63 & 12.44 & 12.35 & -18.95 & 9.170 & 2.62 & 2.13 & 2.20 & 2.01 & 2.15 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=180.1369&dec=20.0740}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2608&mjd=54474&fiber=263}{Spectrum} \\
     512 & J120037.51+043149.4 & 0.0938 & 19.17 & 17.62 & 16.95 & 16.58 & 16.39 & -21.62 & 10.43 & 2.67 & 1.97 & 2.18 & 2.93 & 2.42 & 2.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=180.1563&dec=4.5304}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=841&mjd=52375&fiber=147}{Spectrum} \\
     513 & J120109.07+383813.6 & 0.0372 & 18.89 & 17.49 & 16.82 & 16.43 & 16.15 & -19.48 & 9.566 & 2.85 & 2.18 & 2.50 & 2.41 & 2.28 & 1.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=180.2878&dec=38.6371}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2027&mjd=53433&fiber=585}{Spectrum} \\
     514 & J120136.43+185915.7 & 0.0507 & 19.06 & 17.59 & 16.95 & 16.62 & 16.41 & -20.01 & 9.777 & 2.35 & 1.66 & 1.70 & 1.88 & 1.76 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=180.4018&dec=18.9877}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2608&mjd=54474&fiber=137}{Spectrum} \\
     515 & J120314.18+044955.6 & 0.0385 & 17.37 & 16.21 & 15.88 & 15.69 & 15.55 & -20.46 & 9.755 & 3.11 & 2.54 & 2.82 & 2.65 & 2.48 & 1.85 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=180.8091&dec=4.8321}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=842&mjd=52376&fiber=439}{Spectrum} \\
     516 & J120354.50+283123.2 & 0.1358 & 19.80 & 18.42 & 17.69 & 17.29 & 17.01 & -21.64 & 10.46 & 2.30 & 1.63 & 2.11 & 2.17 & 1.85 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=180.9771&dec=28.5231}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2225&mjd=53729&fiber=8}{Spectrum} \\
     517 & J120402.71+273816.8 & 0.0804 & 19.40 & 17.64 & 16.96 & 16.61 & 16.34 & -21.08 & 10.29 & 2.35 & 1.28 & 1.82 & 2.18 & 1.84 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.0113&dec=27.6380}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2227&mjd=53820&fiber=196}{Spectrum} \\
     518 & J120513.49+201753.2 & 0.0263 & 19.01 & 17.70 & 17.31 & 17.13 & 17.04 & -18.07 & 8.864 & 2.09 & 1.48 & 1.53 & 1.46 & 1.63 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.3062&dec=20.2981}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2608&mjd=54474&fiber=548}{Spectrum} \\
     519 & J120520.98+630923.8 & 0.0099 & 15.89 & 14.89 & 14.59 & 14.44 & 14.33 & -19.25 & 9.098 & 2.64 & 2.12 & 2.30 & 2.08 & 2.11 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.3374&dec=63.1566}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=778&mjd=52337&fiber=451}{Spectrum} \\
     520 & J120644.02+330105.9 & 0.0922 & 17.65 & 16.04 & 15.33 & 14.97 & 14.70 & -23.04 & 11.06 & 2.25 & 1.55 & 1.53 & 2.01 & 1.72 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.6834&dec=33.0183}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2004&mjd=53737&fiber=327}{Spectrum} \\
     521 & J120645.10+045132.8 & 0.0470 & 18.89 & 17.73 & 17.33 & 17.14 & 17.03 & -19.60 & 9.403 & 2.34 & 1.80 & 2.02 & 1.59 & 1.74 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.6879&dec=4.8591}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=842&mjd=52376&fiber=508}{Spectrum} \\
     522 & J120646.90+501601.9 & 0.0808 & 19.74 & 18.04 & 17.44 & 17.16 & 16.96 & -20.92 & 10.10 & 1.74 & 0.91 & 0.948 & 1.64 & 1.24 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.6954&dec=50.2672}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=970&mjd=52413&fiber=356}{Spectrum} \\
     523 & J120712.94+135357.5 & 0.0816 & 19.04 & 17.79 & 17.35 & 17.09 & 16.94 & -20.64 & 9.931 & 2.27 & 1.73 & 1.79 & 1.96 & 1.68 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.8039&dec=13.8993}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1765&mjd=53466&fiber=281}{Spectrum} \\
     524 & J120748.38+270224.7 & 0.0489 & 18.82 & 17.39 & 16.85 & 16.51 & 16.29 & -20.08 & 9.765 & 2.26 & 1.60 & 1.79 & 1.54 & 1.65 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=181.9516&dec=27.0402}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2226&mjd=53819&fiber=29}{Spectrum} \\
     525 & J120848.26+054124.7 & 0.1359 & 19.78 & 18.37 & 17.58 & 17.19 & 16.93 & -22.10 & 10.59 & 2.25 & 1.67 & 1.96 & 2.06 & 1.65 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.2011&dec=5.6902}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=842&mjd=52376&fiber=571}{Spectrum} \\
     526 & J120901.68+291942.2 & 0.0562 & 20.08 & 18.34 & 17.55 & 17.18 & 16.94 & -19.77 & 9.764 & 2.17 & 1.49 & 1.54 & 2.14 & 1.98 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.2570&dec=29.3284}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2230&mjd=53799&fiber=304}{Spectrum} \\
     527 & J120906.53+590808.2 & 0.0989 & 19.03 & 17.98 & 17.26 & 16.82 & 16.58 & -21.21 & 10.25 & 2.74 & 2.01 & 2.41 & 2.61 & 2.01 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.2772&dec=59.1356}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=954&mjd=52405&fiber=47}{Spectrum} \\
     528 & J120949.30+553905.8 & 0.0941 & 18.90 & 17.22 & 16.67 & 16.41 & 16.23 & -21.68 & 10.46 & 2.33 & 1.64 & 2.41 & 2.36 & 1.98 & 1.67 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.4554&dec=55.6516}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1018&mjd=52672&fiber=541}{Spectrum} \\
     529 & J120949.56+590128.9 & 0.0974 & 19.37 & 17.66 & 16.98 & 16.63 & 16.37 & -21.90 & 10.53 & 2.38 & 1.50 & 1.85 & 2.53 & 2.01 & 1.72 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.4565&dec=59.0247}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=954&mjd=52405&fiber=3}{Spectrum} \\
     530 & J121010.30+172901.3 & 0.1013 & 19.08 & 18.05 & 17.61 & 17.36 & 17.18 & -21.21 & 10.04 & 2.39 & 1.78 & 1.83 & 1.78 & 1.82 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.5429&dec=17.4837}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2596&mjd=54207&fiber=265}{Spectrum} \\
     531 & J121121.50+440243.8 & 0.1333 & 19.43 & 17.60 & 16.78 & 16.42 & 16.11 & -22.81 & 10.97 & 1.99 & 1.13 & 1.20 & 1.89 & 1.69 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.8396&dec=44.0455}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1370&mjd=53090&fiber=233}{Spectrum} \\
     532 & J121137.03+001921.0 & 0.0205 & 18.81 & 17.72 & 17.41 & 17.27 & 17.20 & -17.53 & 8.541 & 1.67 & 1.16 & 1.26 & 1.16 & 1.23 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.9043&dec=0.3225}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=287&mjd=52023&fiber=423}{Spectrum} \\
     533 & J121138.23+293616.6 & 0.1067 & 20.38 & 18.45 & 17.62 & 17.21 & 16.88 & -21.15 & 10.40 & 1.99 & 1.01 & 1.19 & 2.13 & 1.44 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=182.9093&dec=29.6046}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2230&mjd=53799&fiber=224}{Spectrum} \\
     534 & J121247.30+174246.4 & 0.0688 & 19.39 & 17.25 & 16.33 & 15.76 & 15.35 & -21.40 & 10.63 & 2.54 & 1.49 & 1.60 & 2.41 & 1.94 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.1971&dec=17.7129}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2596&mjd=54207&fiber=493}{Spectrum} \\
     535 & J121303.50+164822.3 & 0.0927 & 19.79 & 18.06 & 17.19 & 16.80 & 16.51 & -21.25 & 10.40 & 1.48 & 0.82 & 1.25 & 1.49 & 1.41 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.2646&dec=16.8062}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2596&mjd=54207&fiber=163}{Spectrum} \\
     536 & J121333.02+142900.24 & 0.0640 & 18.02 & 16.51 & 15.97 & 15.67 & 15.77 & -21.55 & 10.37 & 1.58 & 1.05 & 1.04 & 1.39 & 1.08 & 0.82 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.3876&dec=14.4834}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1765&mjd=53466&fiber=142}{Spectrum} \\
     537 & J121336.89-021021.0 & 0.0192 & 18.08 & 17.00 & 16.66 & 16.44 & 16.38 & -18.13 & 8.817 & 1.92 & 1.43 & 1.52 & 1.18 & 1.43 & 0.76 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.4037&dec=-2.1725}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=333&mjd=52313&fiber=357}{Spectrum} \\
     538 & J121358.85+410320.5 & 0.0742 & 19.72 & 18.12 & 17.48 & 17.15 & 16.97 & -20.46 & 9.969 & 2.30 & 1.68 & 2.04 & 2.01 & 1.46 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.4952&dec=41.0557}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1995&mjd=53415&fiber=460}{Spectrum} \\
     539 & J121406.24-033146.2 & 0.0578 & 18.47 & 17.11 & 16.66 & 16.41 & 16.29 & -20.82 & 9.958 & 2.15 & 1.64 & 1.80 & 1.54 & 1.71 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.5260&dec=-3.5295}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=332&mjd=52367&fiber=3}{Spectrum} \\
     540 & J121414.64+330230.5 & 0.1688 & 19.61 & 18.18 & 17.42 & 17.11 & 16.87 & -22.35 & 10.75 & 1.80 & 1.08 & 1.49 & 1.64 & 1.44 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.5610&dec=33.0418}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2004&mjd=53737&fiber=561}{Spectrum} \\
     541 & J121428.20+194345.8 & 0.1103 & 18.77 & 17.66 & 17.31 & 17.10 & 17.01 & -21.36 & 10.16 & 2.45 & 1.87 & 2.11 & 1.76 & 1.78 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.6175&dec=19.7294}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2609&mjd=54476&fiber=25}{Spectrum} \\
     542 & J121445.82+021706.7 & 0.0986 & 18.23 & 16.85 & 16.23 & 15.89 & 15.62 & -22.45 & 10.71 & 2.29 & 1.55 & 1.74 & 2.12 & 1.94 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.6909&dec=2.2852}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=518&mjd=52282&fiber=194}{Spectrum} \\
     543 & J121454.38+015458.3 & 0.0988 & 18.61 & 17.07 & 16.40 & 16.07 & 15.83 & -22.37 & 10.70 & 2.66 & 1.86 & 2.04 & 2.72 & 2.26 & 1.79 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.7266&dec=1.9162}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=518&mjd=52282&fiber=189}{Spectrum} \\
     544 & J121500.0240+274801.1 & 0.0699 & 19.92 & 18.38 & 17.47 & 17.00 & 16.56 & -20.21 & 9.998 & 1.74 & 0.96 & 0.857 & 1.53 & 1.24 & 0.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.7501&dec=27.8003}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2231&mjd=53816&fiber=387}{Spectrum} \\
     545 & J121515.24+554341.2 & 0.0311 & 18.40 & 17.17 & 16.61 & 16.35 & 16.15 & -19.37 & 9.389 & 1.97 & 1.40 & 1.56 & 1.33 & 1.49 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.8135&dec=55.7281}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1019&mjd=52707&fiber=421}{Spectrum} \\
     546 & J121529.30+134408.2 & 0.1552 & 19.18 & 18.12 & 17.50 & 17.11 & 16.91 & -22.13 & 10.57 & 2.33 & 1.57 & 2.14 & 2.29 & 1.54 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=183.8721&dec=13.7356}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1613&mjd=53115&fiber=408}{Spectrum} \\
     547 & J121622.27+190442.2 & 0.0751 & 17.94 & 16.11 & 15.43 & 15.05 & 14.78 & -22.62 & 10.90 & 2.80 & 1.58 & 2.57 & 3.07 & 2.48 & 1.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.0928&dec=19.0784}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2610&mjd=54476&fiber=218}{Spectrum} \\
     548 & J121731.87+361216.6 & 0.0556 & 19.26 & 17.99 & 17.59 & 17.30 & 17.14 & -19.75 & 9.524 & 2.76 & 2.11 & 2.50 & 2.14 & 1.99 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.3828&dec=36.2046}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2003&mjd=53442&fiber=308}{Spectrum} \\
     549 & J121754.48+004135.9 & 0.0785 & 18.92 & 17.85 & 17.38 & 17.06 & 16.86 & -20.69 & 9.901 & 2.61 & 1.97 & 2.23 & 2.46 & 1.95 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.4770&dec=0.6933}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=287&mjd=52023&fiber=617}{Spectrum} \\
     550 & J121801.90+623904.3 & 0.0442 & 18.65 & 17.62 & 17.28 & 17.06 & 16.92 & -19.50 & 9.328 & 2.38 & 1.86 & 1.98 & 1.66 & 1.75 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.5079&dec=62.6512}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=779&mjd=52342&fiber=518}{Spectrum} \\
     551 & J121813.44+200436.8 & 0.0460 & 18.77 & 17.54 & 17.11 & 16.89 & 16.75 & -19.76 & 9.501 & 1.96 & 1.31 & 1.29 & 1.55 & 1.51 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.5560&dec=20.0769}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2611&mjd=54477&fiber=394}{Spectrum} \\
     552 & J121823.16+111734.1 & 0.1473 & 20.38 & 18.53 & 17.28 & 16.81 & 16.53 & -22.43 & 10.98 & 1.57 & 1.07 & 1.15 & 1.40 & 1.32 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.5965&dec=11.2928}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1613&mjd=53115&fiber=130}{Spectrum} \\
     553 & J121830.89+053334.2 & 0.0028 & 15.56 & 14.47 & 14.05 & 13.84 & 13.72 & -16.84 & 8.251 & 2.31 & 1.77 & 2.08 & 1.59 & 1.82 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.6287&dec=5.5595}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=844&mjd=52378&fiber=481}{Spectrum} \\
     554 & J121833.05+285632.6 & 0.0755 & 19.32 & 18.22 & 17.80 & 17.48 & 17.30 & -20.47 & 9.751 & 2.42 & 1.87 & 2.07 & 1.69 & 1.79 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.6377&dec=28.9424}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2232&mjd=53827&fiber=300}{Spectrum} \\
     555 & J121854.77+261844.6 & 0.0798 & 19.28 & 17.59 & 16.90 & 16.54 & 16.28 & -21.21 & 10.32 & 2.31 & 1.43 & 1.54 & 2.32 & 1.89 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.7282&dec=26.3124}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2231&mjd=53816&fiber=123}{Spectrum} \\
     556 & J121958.42+472937.0 & 0.1467 & 19.26 & 17.90 & 17.11 & 16.74 & 16.51 & -22.42 & 10.77 & 2.27 & 1.56 & 1.78 & 2.21 & 1.72 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=184.9934&dec=47.4936}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1451&mjd=53117&fiber=157}{Spectrum} \\
     557 & J122000.384+523502.0 & 0.0832 & 19.66 & 17.78 & 16.99 & 16.49 & 16.12 & -21.19 & 10.43 & 2.10 & 1.48 & 1.78 & 1.75 & 1.59 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.0016&dec=52.5839}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=884&mjd=52374&fiber=395}{Spectrum} \\
     558 & J122028.94+485029.0 & 0.1002 & 18.53 & 16.70 & 15.91 & 15.60 & 15.19 & -22.63 & 10.94 & 2.08 & 1.31 & 1.69 & 2.16 & 1.82 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.1206&dec=48.8414}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=970&mjd=52413&fiber=43}{Spectrum} \\
     559 & J122049.54+493737.6 & 0.1591 & 18.89 & 18.02 & 17.55 & 17.22 & 17.01 & -21.94 & 10.44 & 2.71 & 2.18 & 2.23 & 2.16 & 2.12 & 1.69 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.2064&dec=49.6271}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=971&mjd=52644&fiber=318}{Spectrum} \\
     560 & J122059.28+453144.0 & 0.0713 & 19.15 & 18.02 & 17.68 & 17.43 & 17.43 & -20.19 & 9.654 & 2.06 & 1.53 & 1.74 & 1.40 & 1.39 & 1.0 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.2470&dec=45.5289}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1370&mjd=53090&fiber=605}{Spectrum} \\
     561 & J122127.96+571347.3 & 0.0892 & 19.53 & 17.79 & 16.94 & 16.47 & 16.11 & -21.65 & 10.54 & 2.44 & 1.45 & 2.20 & 2.72 & 1.97 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.3665&dec=57.2298}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1315&mjd=52791&fiber=116}{Spectrum} \\
     562 & J122210.37+083157.0 & 0.0839 & 17.70 & 16.00 & 15.27 & 14.93 & 14.70 & -22.81 & 10.99 & 2.46 & 1.71 & 2.04 & 2.69 & 2.22 & 1.78 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.5432&dec=8.5325}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1625&mjd=53140&fiber=612}{Spectrum} \\
     563 & J122217.47+093526.5 & 0.0848 & 19.56 & 18.10 & 17.45 & 17.07 & 16.86 & -20.70 & 10.08 & 1.96 & 1.37 & 1.34 & 1.67 & 1.61 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.5728&dec=9.5907}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1230&mjd=52672&fiber=69}{Spectrum} \\
     564 & J122219.66+165151.1 & 0.1548 & 19.72 & 18.31 & 17.42 & 17.00 & 16.69 & -22.00 & 10.70 & 2.12 & 1.37 & 1.74 & 1.88 & 1.49 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.5819&dec=16.8642}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2597&mjd=54231&fiber=156}{Spectrum} \\
     565 & J122322.27+293800.60 & 0.1196 & 20.29 & 18.38 & 17.33 & 16.84 & 16.43 & -22.18 & 10.80 & 1.97 & 1.37 & 1.45 & 1.87 & 1.63 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.8428&dec=29.6335}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2232&mjd=53827&fiber=106}{Spectrum} \\
     566 & J122336.94+084348.7 & 0.0707 & 19.27 & 18.13 & 17.60 & 17.21 & 17.00 & -20.44 & 9.815 & 2.30 & 1.70 & 1.65 & 1.76 & 1.70 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=185.9039&dec=8.7302}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1626&mjd=53472&fiber=368}{Spectrum} \\
     567 & J122422.78+213352.2 & 0.0756 & 17.83 & 16.22 & 15.64 & 15.31 & 15.07 & -22.42 & 10.73 & 2.12 & 1.17 & 1.74 & 2.31 & 1.75 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.0949&dec=21.5645}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2646&mjd=54479&fiber=205}{Spectrum} \\
     568 & J122445.77+384834.9 & 0.1364 & 19.46 & 17.59 & 16.78 & 16.41 & 16.09 & -22.72 & 10.97 & 1.91 & 1.29 & 1.31 & 2.01 & 1.61 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.1907&dec=38.8097}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1992&mjd=53466&fiber=393}{Spectrum} \\
     569 & J122534.37+520205.6 & 0.1814 & 19.81 & 18.07 & 17.15 & 16.78 & 16.54 & -23.03 & 11.09 & 2.15 & 1.25 & 1.62 & 2.29 & 1.78 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.3932&dec=52.0349}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=884&mjd=52374&fiber=181}{Spectrum} \\
     570 & J122552.75+234606.6 & 0.0679 & 17.78 & 16.32 & 15.73 & 15.39 & 15.16 & -22.34 & 10.61 & 2.53 & 1.86 & 2.08 & 2.34 & 1.92 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.4698&dec=23.7685}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2658&mjd=54502&fiber=49}{Spectrum} \\
     571 & J122626.35+212910.3 & 0.1285 & 19.56 & 17.85 & 17.10 & 16.77 & 16.54 & -22.07 & 10.69 & 1.87 & 1.24 & 1.56 & 2.08 & 1.53 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.6098&dec=21.4862}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2646&mjd=54479&fiber=93}{Spectrum} \\
     572 & J122631.82+044053.4 & 0.0791 & 19.56 & 18.04 & 17.46 & 17.16 & 16.97 & -20.68 & 10.01 & 2.19 & 1.48 & 1.55 & 2.05 & 1.80 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.6326&dec=4.6815}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2880&mjd=54509&fiber=109}{Spectrum} \\
     573 & J122656.30+481632.9 & 0.0266 & 16.83 & 18.16 & 17.19 & 17.96 & 15.62 & -18.44 & 8.086 & 1.54 & 0.85 & 1.11 & 1.35 & 1.12 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.7346&dec=48.2758}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1453&mjd=53084&fiber=371}{Spectrum} \\
     574 & J122758.34+504201.8 & 0.0422 & 19.52 & 18.07 & 17.44 & 17.08 & 16.81 & -19.11 & 9.419 & 2.14 & 1.49 & 1.54 & 1.54 & 1.61 & 1.00 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=186.9931&dec=50.7005}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=971&mjd=52644&fiber=481}{Spectrum} \\
     575 & J122803.26+191733.4 & 0.1321 & 18.61 & 16.99 & 16.29 & 15.99 & 15.70 & -23.03 & 11.01 & 2.08 & 1.35 & 1.47 & 2.11 & 1.78 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=187.0136&dec=19.2926}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2611&mjd=54477&fiber=22}{Spectrum} \\
     576 & J122815.89+024202.9 & 0.0076 & 16.53 & 15.41 & 15.02 & 14.82 & 14.73 & -18.04 & 8.726 & 2.54 & 1.96 & 2.28 & 1.86 & 2.04 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=187.0662&dec=2.7008}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=520&mjd=52288&fiber=392}{Spectrum} \\
     577 & J122854.12+264809.0 & 0.1662 & 19.56 & 18.03 & 17.33 & 16.99 & 16.75 & -22.45 & 10.80 & 1.97 & 1.29 & 1.17 & 2.00 & 1.52 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=187.2255&dec=26.8025}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2235&mjd=53847&fiber=229}{Spectrum} \\
     578 & J122906.94+322417.6 & 0.1730 & 19.23 & 17.67 & 16.97 & 16.60 & 16.34 & -23.03 & 11.03 & 2.57 & 1.62 & 1.91 & 2.48 & 1.98 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=187.2789&dec=32.4049}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2013&mjd=53818&fiber=629}{Spectrum} \\
     579 & J122908.09+362708.3 & 0.0717 & 20.01 & 18.28 & 17.50 & 17.08 & 16.79 & -20.38 & 10.03 & 1.81 & 0.91 & 1.05 & 1.60 & 1.14 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=187.2837&dec=36.4523}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2010&mjd=53495&fiber=372}{Spectrum} \\
     580 & J122952.34+430511.4 & 0.1555 & 19.15 & 17.71 & 16.94 & 16.55 & 16.31 & -22.76 & 10.92 & 2.51 & 1.80 & 2.03 & 2.57 & 2.10 & 1.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=187.4681&dec=43.0865}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1452&mjd=53112&fiber=584}{Spectrum} \\
     581 & J123244.04+393125.7 & 0.0205 & 17.47 & 16.37 & 16.08 & 15.98 & 15.97 & -19.03 & 9.082 & 2.15 & 1.64 & 1.76 & 1.40 & 1.63 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=188.1835&dec=39.5238}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1986&mjd=53475&fiber=3}{Spectrum} \\
     582 & J123251.58+250657.2 & 0.0624 & 19.63 & 17.96 & 17.24 & 16.89 & 16.62 & -20.11 & 9.908 & 1.94 & 0.93 & 1.13 & 1.79 & 1.47 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=188.2149&dec=25.1159}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2659&mjd=54498&fiber=520}{Spectrum} \\
     583 & J123306.79+621600.84 & 0.1783 & 19.32 & 17.86 & 16.92 & 16.43 & 16.18 & -23.07 & 11.13 & 2.51 & 1.74 & 2.00 & 2.64 & 2.10 & 1.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=188.2783&dec=62.2669}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=780&mjd=52370&fiber=75}{Spectrum} \\
     584 & J123426.54+500405.5 & 0.0624 & 21.18 & 19.26 & 18.89 & 18.68 & 18.45 & -18.73 & 9.222 & 2.79 & 2.18 & 2.29 & 2.09 & 2.15 & 1.60 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=188.6106&dec=50.0682}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1278&mjd=52735&fiber=302}{Spectrum} \\
     585 & J123453.42+605240.4 & 0.1800 & 19.87 & 18.34 & 17.58 & 17.17 & 16.95 & -22.30 & 10.79 & 2.09 & 1.31 & 1.80 & 2.09 & 1.80 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=188.7226&dec=60.8779}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=956&mjd=52401&fiber=449}{Spectrum} \\
     586 & J123559.52-024135.5 & 0.0918 & 19.28 & 18.01 & 17.43 & 17.10 & 16.93 & -20.88 & 10.08 & 2.16 & 1.63 & 1.94 & 1.97 & 1.64 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=188.9980&dec=-2.6932}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=335&mjd=52000&fiber=238}{Spectrum} \\
     587 & J123609.17+250844.9 & 0.0593 & 19.17 & 17.91 & 17.55 & 17.33 & 17.12 & -19.74 & 9.521 & 2.01 & 1.46 & 1.57 & 1.39 & 1.47 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=189.0382&dec=25.1458}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2659&mjd=54498&fiber=592}{Spectrum} \\
     588 & J123722.27+433148.0 & 0.1482 & 19.79 & 18.24 & 17.43 & 17.05 & 16.81 & -21.99 & 10.67 & 2.43 & 1.65 & 2.40 & 2.46 & 1.91 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=189.3428&dec=43.5300}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1454&mjd=53090&fiber=528}{Spectrum} \\
     589 & J123754.50+362133.5 & 0.1746 & 19.94 & 18.48 & 17.63 & 17.23 & 16.91 & -22.23 & 10.76 & 2.18 & 1.36 & 1.46 & 2.00 & 1.47 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=189.4771&dec=36.3593}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2022&mjd=53827&fiber=359}{Spectrum} \\
     590 & J123811.76-015921.8 & 0.0911 & 20.13 & 18.51 & 17.70 & 17.32 & 17.09 & -20.74 & 10.15 & 2.00 & 1.27 & 1.30 & 1.83 & 1.47 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=189.5490&dec=-1.9894}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=335&mjd=52000&fiber=464}{Spectrum} \\
     591 & J123817.18+453434.3 & 0.0408 & 19.33 & 18.06 & 17.63 & 17.39 & 17.24 & -18.91 & 9.190 & 1.57 & 1.09 & 1.26 & 0.995 & 1.18 & 0.73 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=189.5716&dec=45.5762}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1372&mjd=53062&fiber=441}{Spectrum} \\
     592 & J123911.62+260450.2 & 0.1310 & 18.78 & 17.72 & 17.31 & 17.08 & 17.01 & -21.80 & 10.35 & 2.64 & 2.10 & 2.40 & 2.10 & 1.90 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=189.7984&dec=26.0806}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2660&mjd=54504&fiber=377}{Spectrum} \\
     593 & J123945.38+174033.2 & 0.0714 & 19.95 & 18.19 & 17.29 & 16.80 & 16.44 & -20.62 & 10.18 & 1.99 & 1.25 & 1.23 & 1.86 & 1.53 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=189.9391&dec=17.6759}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2599&mjd=54234&fiber=600}{Spectrum} \\
     594 & J124039.22+054027.1 & 0.0741 & 18.95 & 17.37 & 16.75 & 16.47 & 16.27 & -21.19 & 10.24 & 2.23 & 1.50 & 1.86 & 2.35 & 1.99 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.1634&dec=5.6742}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=846&mjd=52407&fiber=489}{Spectrum} \\
     595 & J124050.66+253641.8 & 0.1109 & 19.64 & 18.30 & 17.73 & 17.41 & 17.19 & -21.15 & 10.18 & 2.51 & 1.81 & 1.91 & 2.12 & 1.82 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.2111&dec=25.6116}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2660&mjd=54504&fiber=478}{Spectrum} \\
     596 & J124153.76+031924.6 & 0.0731 & 19.02 & 17.45 & 16.92 & 16.65 & 16.47 & -21.02 & 10.13 & 2.00 & 1.26 & 1.81 & 1.95 & 1.63 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.4740&dec=3.3235}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=521&mjd=52326&fiber=527}{Spectrum} \\
     597 & J124200.960+170659.4 & 0.0798 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.11 & 1.23 & 1.21 & 1.82 & 1.60 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.5040&dec=17.1165}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2600&mjd=54243&fiber=156}{Spectrum} \\
     598 & J124206.94+173023.0 & 0.0706 & 19.59 & 17.65 & 16.92 & 16.54 & 16.22 & -20.84 & 10.25 & 2.07 & 1.01 & 1.06 & 1.79 & 1.49 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.5289&dec=17.5064}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2600&mjd=54243&fiber=518}{Spectrum} \\
     599 & J124230.98+100645.4 & 0.1544 & 19.60 & 18.45 & 17.74 & 17.36 & 17.06 & -21.80 & 10.49 & 2.22 & 1.49 & 1.57 & 1.85 & 1.61 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.6291&dec=10.1126}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1789&mjd=54259&fiber=393}{Spectrum} \\
     600 & J124301.99+025413.3 & 0.1555 & 19.30 & 18.04 & 17.34 & 16.96 & 16.76 & -22.55 & 10.75 & 2.07 & 1.19 & 1.70 & 2.31 & 1.76 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.7583&dec=2.9037}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=521&mjd=52326&fiber=632}{Spectrum} \\
     601 & J124303.91+383733.2 & 0.0808 & 19.08 & 17.98 & 17.64 & 17.42 & 17.36 & -20.42 & 9.749 & 2.31 & 1.78 & 1.95 & 1.59 & 1.60 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.7663&dec=38.6259}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2000&mjd=53495&fiber=548}{Spectrum} \\
     602 & J124320.81+092306.0 & 0.1627 & 19.73 & 18.23 & 17.42 & 17.05 & 16.75 & -22.14 & 10.74 & 1.91 & 1.15 & 1.26 & 1.80 & 1.52 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.8367&dec=9.3850}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1789&mjd=54259&fiber=182}{Spectrum} \\
     603 & J124326.42+071552.2 & 0.0820 & 20.27 & 18.58 & 17.68 & 17.19 & 16.84 & -20.50 & 10.13 & 2.01 & 1.14 & 1.43 & 1.81 & 1.50 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.8601&dec=7.2645}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1790&mjd=53876&fiber=277}{Spectrum} \\
     604 & J124327.41-015048.8 & 0.0808 & 18.92 & 17.31 & 16.45 & 15.94 & 15.58 & -21.58 & 10.57 & 2.23 & 1.56 & 1.49 & 2.13 & 1.67 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.8642&dec=-1.8469}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=336&mjd=51999&fiber=388}{Spectrum} \\
     605 & J124351.48+670311.9 & 0.1718 & 19.03 & 17.85 & 17.04 & 16.65 & 16.32 & -23.25 & 11.01 & 2.18 & 1.52 & 1.96 & 1.97 & 1.59 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=190.9645&dec=67.0533}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=495&mjd=51988&fiber=310}{Spectrum} \\
     606 & J124400.648+054306.6 & 0.1859 & 21.03 & 18.73 & 17.75 & 17.34 & 16.97 & -22.62 & 11.04 & 2.32 & 1.51 & 2.18 & 2.25 & 1.85 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.0027&dec=5.7185}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=847&mjd=52426&fiber=323}{Spectrum} \\
     607 & J124406.38+631249.3 & 0.0898 & 18.97 & 17.96 & 17.61 & 17.30 & 17.17 & -20.91 & 9.922 & 2.82 & 2.20 & 2.43 & 2.29 & 2.10 & 1.63 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.0266&dec=63.2137}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=781&mjd=52373&fiber=572}{Spectrum} \\
     608 & J124430.72+1747010. & 0.0816 & 20.16 & 18.32 & 17.64 & 17.32 & 17.09 & -20.70 & 10.09 & 2.21 & 1.56 & 1.50 & 1.79 & 1.52 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.1280&dec=17.7861}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2601&mjd=54144&fiber=351}{Spectrum} \\
     609 & J124437.82+414040.4 & 0.0714 & 18.72 & 17.21 & 16.61 & 16.29 & 16.06 & -21.32 & 10.26 & 2.26 & 1.54 & 1.82 & 2.45 & 1.93 & 1.60 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.1576&dec=41.6779}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1456&mjd=53115&fiber=207}{Spectrum} \\
     610 & J124440.20+155330.1 & 0.0740 & 19.44 & 17.97 & 17.34 & 16.99 & 16.77 & -20.73 & 10.03 & 2.40 & 1.79 & 2.54 & 2.38 & 1.97 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.1675&dec=15.8917}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1769&mjd=53502&fiber=603}{Spectrum} \\
     611 & J124513.34+161835.6 & 0.0864 & 18.74 & 17.63 & 17.18 & 16.88 & 16.70 & -21.09 & 10.07 & 2.55 & 1.97 & 2.31 & 2.29 & 1.92 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.3056&dec=16.3099}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2601&mjd=54144&fiber=288}{Spectrum} \\
     612 & J124531.99-003208.5 & 0.0055 & 14.61 & 13.60 & 13.09 & 12.84 & 12.76 & -19.08 & 9.204 & 2.55 & 2.01 & 2.12 & 1.90 & 1.85 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.3833&dec=-0.5357}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=292&mjd=51609&fiber=309}{Spectrum} \\
     613 & J124532.02+131957.4 & 0.0032 & 15.21 & 14.07 & 13.65 & 13.60 & 13.39 & -17.31 & 8.431 & 2.29 & 1.77 & 1.94 & 1.63 & 1.81 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.3834&dec=13.3326}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1694&mjd=53472&fiber=456}{Spectrum} \\
     614 & J124608.18-005708.3 & 0.0609 & 18.61 & 17.63 & 17.26 & 17.03 & 16.92 & -20.29 & 9.641 & 2.22 & 1.67 & 1.78 & 1.54 & 1.69 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.5341&dec=-0.9523}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=291&mjd=51928&fiber=19}{Spectrum} \\
     615 & J124655.97+421556.5 & 0.0338 & 18.81 & 17.22 & 16.76 & 16.38 & 16.43 & -19.26 & 9.484 & 2.10 & 1.31 & 1.24 & 1.70 & 1.51 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.7332&dec=42.2657}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1456&mjd=53115&fiber=498}{Spectrum} \\
     616 & J124706.91+330611.9 & 0.1311 & 19.90 & 17.92 & 16.84 & 16.34 & 16.04 & -22.93 & 11.11 & 2.00 & 1.45 & 1.71 & 2.00 & 1.65 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.7788&dec=33.1033}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1975&mjd=53734&fiber=564}{Spectrum} \\
     617 & J124711.33+405816.0 & 0.0670 & 19.80 & 18.24 & 17.62 & 17.31 & 17.10 & -19.99 & 9.778 & 1.95 & 1.36 & 2.19 & 1.72 & 1.47 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.7972&dec=40.9711}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1985&mjd=53431&fiber=457}{Spectrum} \\
     618 & J124731.82+334434.8 & 0.1585 & 20.08 & 18.60 & 17.84 & 17.43 & 17.17 & -21.85 & 10.59 & 2.35 & 1.67 & 1.70 & 2.32 & 1.87 & 1.59 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=191.8826&dec=33.7430}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1987&mjd=53765&fiber=183}{Spectrum} \\
     619 & J124822.18+551452.1 & 0.0828 & 19.88 & 17.92 & 16.98 & 16.46 & 16.12 & -21.24 & 10.50 & 2.29 & 1.37 & 1.31 & 2.15 & 1.68 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=192.0924&dec=55.2478}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1038&mjd=52673&fiber=508}{Spectrum} \\
     620 & J124824.43+493207.8 & 0.0863 & 17.63 & 16.06 & 15.42 & 15.11 & 14.86 & -22.92 & 10.93 & 2.56 & 1.83 & 1.81 & 2.41 & 1.99 & 1.51 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=192.1018&dec=49.5355}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1279&mjd=52736&fiber=191}{Spectrum} \\
     621 & J124920.02+461510.1 & 0.1422 & 19.73 & 18.39 & 17.52 & 17.10 & 16.79 & -21.90 & 10.60 & 2.10 & 1.50 & 2.22 & 2.18 & 1.66 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=192.3334&dec=46.2528}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1457&mjd=53116&fiber=315}{Spectrum} \\
     622 & J124932.09+033755.2 & 0.0237 & 18.57 & 17.59 & 17.20 & 17.01 & 16.82 & -18.32 & 8.811 & 2.07 & 1.55 & 1.66 & 1.36 & 1.51 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=192.3837&dec=3.6320}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=522&mjd=52024&fiber=609}{Spectrum} \\
     623 & J124957.86+051841.0 & 0.0022 & 13.48 & 12.48 & 12.03 & 11.82 & 11.78 & -18.05 & 8.783 & 2.53 & 2.03 & 2.01 & 2.21 & 2.13 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=192.4911&dec=5.3114}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=847&mjd=52426&fiber=556}{Spectrum} \\
     624 & J125056.59+313955.4 & 0.0243 & 18.26 & 17.16 & 16.80 & 16.63 & 16.55 & -18.36 & 8.930 & 2.05 & 1.54 & 1.75 & 1.31 & 1.53 & 0.90 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=192.7358&dec=31.6654}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1994&mjd=53845&fiber=260}{Spectrum} \\
     625 & J125300.312-000742.6 & 0.1989 & 20.07 & 18.50 & 17.56 & 17.14 & 16.89 & -23.02 & 11.04 & 2.08 & 1.26 & 1.41 & 2.00 & 1.69 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=193.2513&dec=-0.1285}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=293&mjd=51994&fiber=311}{Spectrum} \\
     626 & J125326.50+002239.0 & 0.1813 & 19.73 & 18.15 & 17.27 & 16.87 & 16.59 & -22.83 & 11.00 & 1.93 & 1.01 & 1.53 & 2.23 & 1.69 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=193.3604&dec=0.3775}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=292&mjd=51609&fiber=595}{Spectrum} \\
     627 & J125336.17+530314.4 & 0.1020 & 19.22 & 17.79 & 17.21 & 16.92 & 16.72 & -21.27 & 10.28 & 1.94 & 1.26 & 1.58 & 1.76 & 1.51 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=193.4007&dec=53.0540}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=886&mjd=52381&fiber=459}{Spectrum} \\
     628 & J125449.73+514608.8 & 0.0541 & 18.57 & 17.14 & 16.53 & 16.19 & 15.90 & -20.66 & 10.01 & 2.31 & 1.66 & 1.64 & 1.86 & 1.70 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=193.7072&dec=51.7691}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=886&mjd=52381&fiber=104}{Spectrum} \\
     629 & J125548.79+391945.8 & 0.1116 & 18.81 & 17.23 & 16.57 & 16.26 & 16.04 & -22.37 & 10.73 & 2.47 & 1.76 & 2.12 & 2.49 & 1.88 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=193.9533&dec=39.3294}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2021&mjd=53475&fiber=258}{Spectrum} \\
     630 & J125619.85+101119.7 & 0.0090 & 16.17 & 15.09 & 14.67 & 14.55 & 14.86 & -18.59 & 8.949 & 2.26 & 1.71 & 1.90 & 1.52 & 1.70 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=194.0827&dec=10.1888}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1793&mjd=53883&fiber=348}{Spectrum} \\
     631 & J125628.70+290813.6 & 0.0317 & 18.20 & 17.03 & 16.65 & 16.47 & 16.34 & -19.38 & 9.306 & 2.25 & 1.67 & 1.77 & 1.59 & 1.67 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=194.1196&dec=29.1371}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2011&mjd=53499&fiber=258}{Spectrum} \\
     632 & J125748.53+495842.6 & 0.1772 & 19.43 & 18.16 & 17.33 & 16.92 & 16.68 & -22.66 & 10.88 & 2.38 & 1.55 & 1.67 & 2.33 & 1.81 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=194.4522&dec=49.9785}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1279&mjd=52736&fiber=638}{Spectrum} \\
     633 & J125848.22+023139.7 & 0.0868 & 19.24 & 17.82 & 17.17 & 16.83 & 16.68 & -21.50 & 10.28 & 1.75 & 1.09 & 0.954 & 1.47 & 1.24 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=194.7009&dec=2.5277}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=524&mjd=52027&fiber=314}{Spectrum} \\
     634 & J130027.55+565254.8 & 0.0564 & 18.78 & 17.62 & 17.26 & 17.02 & 16.88 & -19.79 & 9.555 & 2.20 & 1.70 & 1.85 & 1.49 & 1.62 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=195.1148&dec=56.8819}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1318&mjd=52781&fiber=176}{Spectrum} \\
     635 & J130221.00+473750.9 & 0.0381 & 19.53 & 17.56 & 16.74 & 16.29 & 15.99 & -19.51 & 9.789 & 2.12 & 1.06 & 1.19 & 1.87 & 1.67 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=195.5875&dec=47.6308}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1457&mjd=53116&fiber=606}{Spectrum} \\
     636 & J130224.34+325453.6 & 0.0736 & 18.30 & 17.10 & 16.57 & 16.23 & 16.04 & -21.37 & 10.22 & 2.34 & 1.70 & 1.96 & 2.08 & 1.69 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=195.6014&dec=32.9149}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2006&mjd=53476&fiber=97}{Spectrum} \\
     637 & J130314.04+461532.4 & 0.1110 & 20.14 & 18.42 & 17.54 & 17.03 & 16.60 & -21.46 & 10.50 & 2.34 & 1.55 & 1.73 & 2.10 & 1.70 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=195.8085&dec=46.2590}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1459&mjd=53117&fiber=242}{Spectrum} \\
     638 & J130355.61+044713.2 & 0.0771 & 23.50 & 18.14 & 17.68 & 17.36 & 17.17 & -20.53 & 10.78 & 2.67 & 2.04 & 2.17 & 1.99 & 2.03 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=195.9817&dec=4.7870}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=849&mjd=52439&fiber=151}{Spectrum} \\
     639 & J130413.61+471215.5 & 0.0251 & 18.89 & 17.43 & 16.87 & 16.58 & 16.36 & -18.64 & 9.160 & 1.73 & 1.12 & 1.16 & 1.29 & 1.31 & 0.68 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=196.0567&dec=47.2043}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1459&mjd=53117&fiber=407}{Spectrum} \\
     640 & J130416.25+183425.3 & 0.0388 & 18.25 & 16.97 & 16.61 & 16.42 & 16.27 & -19.93 & 9.538 & 2.40 & 1.83 & 2.01 & 1.69 & 1.83 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=196.0677&dec=18.5737}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2603&mjd=54479&fiber=366}{Spectrum} \\
     641 & J130431.15+024703.5 & 0.1084 & 19.40 & 17.80 & 17.10 & 16.80 & 16.55 & -21.59 & 10.46 & 1.78 & 0.88 & 1.57 & 2.06 & 1.30 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=196.1298&dec=2.7843}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=524&mjd=52027&fiber=492}{Spectrum} \\
     642 & J130551.43-011904.1 & 0.0960 & 18.81 & 17.52 & 16.93 & 16.49 & 16.20 & -21.59 & 10.40 & 2.54 & 1.81 & 1.90 & 2.13 & 1.89 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=196.4643&dec=-1.3178}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=339&mjd=51692&fiber=450}{Spectrum} \\
     643 & J130719.68+440335.3 & 0.0757 & 19.02 & 17.35 & 16.65 & 16.31 & 16.07 & -21.39 & 10.37 & 1.93 & 0.90 & 1.71 & 2.16 & 1.60 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=196.8320&dec=44.0598}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1374&mjd=53083&fiber=61}{Spectrum} \\
     644 & J130739.58+535024.7 & 0.0300 & 17.18 & 16.13 & 15.82 & 15.60 & 15.47 & -20.17 & 9.573 & 2.66 & 2.09 & 2.21 & 1.95 & 2.05 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=196.9149&dec=53.8402}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1039&mjd=52707&fiber=104}{Spectrum} \\
     645 & J130740.63+065232.2 & 0.0690 & 18.23 & 16.73 & 16.25 & 16.01 & 15.85 & -21.53 & 10.30 & 2.30 & 1.61 & 2.46 & 2.42 & 1.80 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=196.9193&dec=6.8756}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1795&mjd=54507&fiber=228}{Spectrum} \\
     646 & J130927.53+301012.7 & 0.1798 & 17.98 & 16.98 & 16.50 & 16.27 & 16.13 & -23.35 & 10.98 & 2.62 & 1.65 & 1.87 & 2.61 & 2.00 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.3647&dec=30.1702}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2009&mjd=53904&fiber=403}{Spectrum} \\
     647 & J130953.88+373154.1 & 0.0717 & 19.89 & 18.13 & 17.38 & 16.94 & 16.66 & -20.36 & 10.06 & 1.96 & 1.29 & 1.27 & 1.56 & 1.41 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.4745&dec=37.5317}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2032&mjd=53815&fiber=315}{Spectrum} \\
     648 & J130957.72+455941.6 & 0.1935 & 19.42 & 18.16 & 17.43 & 17.00 & 16.76 & -22.74 & 10.90 & 2.74 & 2.02 & 2.37 & 2.58 & 2.01 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.4905&dec=45.9949}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1459&mjd=53117&fiber=40}{Spectrum} \\
     649 & J131012.91+523103.4 & 0.0161 & 16.93 & 15.44 & 14.94 & 14.68 & 14.66 & -19.46 & 9.497 & 1.44 & 0.80 & 1.16 & 1.13 & 0.987 & 0.76 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.5538&dec=52.5176}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=887&mjd=52376&fiber=559}{Spectrum} \\
     650 & J131018.72+482346.0 & 0.1355 & 20.16 & 18.15 & 17.20 & 16.71 & 16.33 & -22.30 & 10.91 & 2.07 & 1.21 & 1.30 & 2.14 & 1.54 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.5780&dec=48.3961}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1281&mjd=52753&fiber=217}{Spectrum} \\
     651 & J131057.70+180620.2 & 0.0793 & 18.47 & 17.52 & 17.25 & 17.01 & 16.94 & -21.24 & 9.936 & 2.91 & 2.37 & 2.70 & 2.20 & 2.18 & 1.62 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.7404&dec=18.1056}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2604&mjd=54484&fiber=328}{Spectrum} \\
     652 & J131114.54+112416.9 & 0.0389 & 18.97 & 17.38 & 16.64 & 16.15 & 15.75 & -19.65 & 9.760 & 2.14 & 1.43 & 1.47 & 1.88 & 1.67 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.8106&dec=11.4047}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1697&mjd=53142&fiber=320}{Spectrum} \\
     653 & J131150.95+463731.4 & 0.1381 & 19.83 & 18.27 & 17.43 & 17.04 & 16.73 & -21.75 & 10.61 & 2.14 & 1.54 & 1.82 & 1.91 & 1.56 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=197.9623&dec=46.6254}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1459&mjd=53117&fiber=57}{Spectrum} \\
     654 & J131225.87+340716.7 & 0.0338 & 18.16 & 16.55 & 15.91 & 15.60 & 15.38 & -20.20 & 9.860 & 2.04 & 1.28 & 1.56 & 1.92 & 1.82 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.1078&dec=34.1213}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2093&mjd=53818&fiber=457}{Spectrum} \\
     655 & J131238.30+522340.2 & 0.0865 & 18.83 & 17.09 & 16.30 & 15.88 & 15.57 & -22.10 & 10.71 & 2.09 & 1.41 & 1.45 & 1.99 & 1.70 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.1596&dec=52.3945}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=887&mjd=52376&fiber=634}{Spectrum} \\
     656 & J131308.86+100249.2 & 0.1025 & 18.69 & 17.27 & 16.58 & 16.18 & 15.94 & -22.42 & 10.70 & 2.53 & 1.85 & 2.20 & 2.34 & 1.78 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.2869&dec=10.0470}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1798&mjd=53851&fiber=345}{Spectrum} \\
     657 & J131337.46+460130.7 & 0.0789 & 18.77 & 17.79 & 17.51 & 17.31 & 17.15 & -20.61 & 9.752 & 2.49 & 1.98 & 2.18 & 1.78 & 1.83 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.4061&dec=46.0252}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1459&mjd=53117&fiber=30}{Spectrum} \\
     658 & J131352.39+020757.4 & 0.0303 & 16.59 & 15.03 & 14.37 & 14.05 & 13.76 & -21.49 & 10.37 & 2.84 & 1.92 & 2.21 & 2.83 & 2.47 & 1.85 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.4683&dec=2.1326}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=525&mjd=52295&fiber=155}{Spectrum} \\
     659 & J131420.09+133031.0 & 0.0261 & 18.78 & 17.49 & 17.16 & 16.96 & 17.05 & -18.33 & 8.930 & 1.71 & 1.23 & 1.30 & 1.41 & 1.41 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.5837&dec=13.5086}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1773&mjd=53112&fiber=256}{Spectrum} \\
     660 & J131423.57+545041.6 & 0.1357 & 20.45 & 18.74 & 17.80 & 17.31 & 17.03 & -21.50 & 10.56 & 2.47 & 1.66 & 2.25 & 2.60 & 1.94 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.5982&dec=54.8449}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1040&mjd=52722&fiber=465}{Spectrum} \\
     661 & J131441.50+633106.6 & 0.0370 & 18.09 & 17.12 & 16.72 & 16.49 & 16.35 & -19.66 & 9.393 & 2.94 & 2.38 & 2.69 & 2.26 & 2.30 & 1.67 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.6729&dec=63.5185}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=603&mjd=52056&fiber=309}{Spectrum} \\
     662 & J131447.62+210626.3 & 0.0458 & 17.51 & 15.82 & 15.17 & 14.89 & 14.61 & -21.68 & 10.45 & 2.65 & 1.46 & 1.61 & 2.61 & 2.18 & 1.76 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.6984&dec=21.1073}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2651&mjd=54507&fiber=126}{Spectrum} \\
     663 & J131503.50+243707.7 & 0.0130 & 15.68 & 14.02 & 13.35 & 13.01 & 12.77 & -20.70 & 10.08 & 2.50 & 1.30 & 1.68 & 2.69 & 2.21 & 1.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.7646&dec=24.6188}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2663&mjd=54234&fiber=548}{Spectrum} \\
     664 & J131522.34+422020.8 & 0.0628 & 18.36 & 16.90 & 16.26 & 15.91 & 15.67 & -21.45 & 10.31 & 2.37 & 1.50 & 1.51 & 2.30 & 1.62 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.8431&dec=42.3391}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1460&mjd=53138&fiber=487}{Spectrum} \\
     665 & J131547.04-000338.9 & 0.1973 & 19.89 & 18.20 & 17.29 & 16.88 & 16.61 & -23.00 & 11.10 & 2.20 & 1.30 & 1.73 & 2.18 & 1.53 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=198.9460&dec=-0.0608}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=295&mjd=51985&fiber=509}{Spectrum} \\
     666 & J131700.168+445122.0 & 0.0522 & 19.69 & 18.15 & 17.60 & 17.25 & 17.04 & -19.46 & 9.555 & 2.03 & 1.33 & 1.43 & 1.50 & 1.50 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.2507&dec=44.8561}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1375&mjd=53084&fiber=599}{Spectrum} \\
     667 & J131727.89+064213.7 & 0.1674 & 19.00 & 17.61 & 16.87 & 16.52 & 16.27 & -23.10 & 11.01 & 2.18 & 1.41 & 2.04 & 2.20 & 1.78 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.3662&dec=6.7038}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1797&mjd=54507&fiber=102}{Spectrum} \\
     668 & J131740.08+530837.0 & 0.0900 & 19.02 & 17.16 & 16.21 & 15.80 & 15.47 & -22.40 & 10.86 & 1.83 & 1.36 & 1.46 & 1.88 & 1.67 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.4170&dec=53.1436}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1040&mjd=52722&fiber=56}{Spectrum} \\
     669 & J131820.45+282934.4 & 0.0337 & 19.29 & 18.13 & 17.77 & 17.53 & 17.40 & -18.39 & 8.927 & 2.08 & 1.54 & 1.74 & 1.36 & 1.54 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.5852&dec=28.4929}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2002&mjd=53471&fiber=260}{Spectrum} \\
     670 & J131839.38+463016.6 & 0.1918 & 18.59 & 17.75 & 17.17 & 16.92 & 16.74 & -22.92 & 10.79 & 2.77 & 2.19 & 2.57 & 2.43 & 2.15 & 1.56 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.6641&dec=46.5046}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1461&mjd=53062&fiber=112}{Spectrum} \\
     671 & J131854.19+221825.6 & 0.1818 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.33 & 1.61 & 2.08 & 2.24 & 1.99 & 1.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.7258&dec=22.3071}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2651&mjd=54507&fiber=584}{Spectrum} \\
     672 & J131859.26+155440.3 & 0.0220 & 18.27 & 17.30 & 16.73 & 16.52 & 16.39 & -18.50 & 8.957 & 2.10 & 1.58 & 1.65 & 1.46 & 1.62 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.7469&dec=15.9112}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2605&mjd=54484&fiber=285}{Spectrum} \\
     673 & J131926.40+083512.5 & 0.0217 & 18.90 & 17.39 & 16.80 & 16.50 & 16.39 & -18.24 & 9.051 & 1.74 & 1.11 & 1.17 & 1.19 & 1.31 & 0.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=199.8600&dec=8.5868}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1798&mjd=53851&fiber=130}{Spectrum} \\
     674 & J132022.56+324705.3 & 0.1055 & 19.52 & 18.16 & 17.55 & 17.10 & 16.95 & -21.20 & 10.27 & 2.90 & 2.18 & 2.36 & 2.42 & 2.17 & 1.66 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.0940&dec=32.7848}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2093&mjd=53818&fiber=26}{Spectrum} \\
     675 & J132049.37+335504.4 & 0.1821 & 18.90 & 17.51 & 16.69 & 16.23 & 15.94 & -23.47 & 11.22 & 2.67 & 1.84 & 1.90 & 2.58 & 2.10 & 1.69 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.2057&dec=33.9179}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2023&mjd=53851&fiber=50}{Spectrum} \\
     676 & J132112.82+371740.6 & 0.0941 & 19.15 & 18.01 & 17.67 & 17.42 & 17.29 & -21.09 & 9.971 & 2.03 & 1.54 & 1.66 & 1.34 & 1.41 & 0.87 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.3034&dec=37.2946}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2102&mjd=54115&fiber=346}{Spectrum} \\
     677 & J132115.67+020918.4 & 0.1020 & 19.88 & 17.97 & 17.05 & 16.66 & 16.35 & -21.95 & 10.66 & 1.54 & 0.98 & 1.19 & 1.46 & 1.50 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.3153&dec=2.1551}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=526&mjd=52312&fiber=159}{Spectrum} \\
     678 & J132116.15+335125.6 & 0.1469 & 19.78 & 18.18 & 17.39 & 17.02 & 16.74 & -21.93 & 10.67 & 2.08 & 1.38 & 1.98 & 2.17 & 1.69 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.3173&dec=33.8571}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2112&mjd=53534&fiber=367}{Spectrum} \\
     679 & J132156.40+384404.9 & 0.0033 & 15.01 & 13.90 & 13.25 & 12.80 & 12.97 & -17.90 & 8.849 & 2.14 & 1.53 & 1.55 & 1.76 & 1.65 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.4850&dec=38.7347}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1977&mjd=53475&fiber=184}{Spectrum} \\
     680 & J132259.88+270659.0 & 0.0345 & 15.89 & 14.36 & 13.74 & 13.42 & 13.21 & -22.37 & 10.72 & 2.58 & 1.85 & 2.15 & 2.67 & 2.34 & 1.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.7495&dec=27.1164}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2244&mjd=53795&fiber=470}{Spectrum} \\
     681 & J132303.31+585843.7 & 0.0744 & 19.43 & 17.93 & 17.50 & 17.26 & 17.20 & -20.55 & 9.882 & 2.15 & 1.54 & 1.77 & 1.51 & 1.52 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.7638&dec=58.9788}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=959&mjd=52411&fiber=398}{Spectrum} \\
     682 & J132314.50+604721.1 & 0.0722 & 19.46 & 17.58 & 16.84 & 16.36 & 15.97 & -21.03 & 10.34 & 1.68 & 0.96 & 1.03 & 1.39 & 1.26 & 0.77 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.8104&dec=60.7892}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=785&mjd=52339&fiber=302}{Spectrum} \\
     683 & J132358.85+222521.7 & 0.0558 & 19.94 & 18.13 & 17.28 & 16.83 & 16.55 & -20.09 & 9.941 & 2.05 & 1.17 & 1.20 & 1.84 & 1.53 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=200.9952&dec=22.4227}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2652&mjd=54508&fiber=510}{Spectrum} \\
     684 & J132436.26+424702.4 & 0.0673 & 19.26 & 17.66 & 17.03 & 16.69 & 16.46 & -20.86 & 10.09 & 2.15 & 1.52 & 2.26 & 2.41 & 1.89 & 1.53 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=201.1511&dec=42.7840}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1376&mjd=53089&fiber=44}{Spectrum} \\
     685 & J132447.57+205828.6 & 0.0531 & 18.01 & 17.01 & 16.79 & 16.63 & 16.52 & -20.30 & 9.617 & 2.50 & 1.98 & 2.24 & 1.79 & 1.86 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=201.1982&dec=20.9746}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2652&mjd=54508&fiber=95}{Spectrum} \\
     686 & J132452.82+174136.6 & 0.1391 & 19.78 & 18.08 & 17.42 & 17.07 & 16.84 & -21.98 & 10.63 & 1.97 & 1.07 & 1.61 & 2.05 & 1.56 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=201.2201&dec=17.6935}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2605&mjd=54484&fiber=571}{Spectrum} \\
     687 & J132511.47+312022.6 & 0.1944 & 20.26 & 18.44 & 17.48 & 17.11 & 16.82 & -23.54 & 11.19 & 1.92 & 1.02 & 1.76 & 2.07 & 1.52 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=201.2978&dec=31.3396}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2110&mjd=53467&fiber=343}{Spectrum} \\
     688 & J132601.51+511209.7 & 0.0804 & 19.79 & 18.03 & 17.17 & 16.70 & 16.37 & -20.96 & 10.31 & 2.14 & 1.05 & 1.10 & 2.10 & 1.64 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=201.5063&dec=51.2027}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1667&mjd=53430&fiber=24}{Spectrum} \\
     689 & J132648.12+192245.8 & 0.1741 & 19.95 & 18.05 & 17.26 & 16.87 & 16.57 & -22.72 & 11.00 & 2.20 & 1.03 & 1.90 & 2.27 & 1.82 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=201.7005&dec=19.3794}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2619&mjd=54506&fiber=551}{Spectrum} \\
     690 & J132751.62+330638.2 & 0.1412 & 19.02 & 17.98 & 17.36 & 17.04 & 16.80 & -21.95 & 10.49 & 2.39 & 1.81 & 2.38 & 2.22 & 1.73 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=201.9651&dec=33.1106}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2112&mjd=53534&fiber=582}{Spectrum} \\
     691 & J132813.37+415649.2 & 0.1542 & 19.68 & 18.21 & 17.47 & 17.03 & 16.80 & -22.28 & 10.74 & 2.38 & 1.58 & 1.47 & 2.29 & 1.95 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=202.0557&dec=41.9470}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1462&mjd=53112&fiber=624}{Spectrum} \\
     692 & J132830.36+311257.6 & 0.0304 & 18.09 & 17.04 & 16.68 & 16.46 & 16.31 & -19.19 & 9.227 & 2.08 & 1.56 & 1.64 & 1.42 & 1.53 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=202.1265&dec=31.2160}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2110&mjd=53467&fiber=435}{Spectrum} \\
     693 & J132937.22+530336.7 & 0.1215 & 20.11 & 18.58 & 17.68 & 17.18 & 16.86 & -21.45 & 10.48 & 2.31 & 1.68 & 1.90 & 2.35 & 1.85 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=202.4051&dec=53.0602}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1042&mjd=52725&fiber=310}{Spectrum} \\
     694 & J133125.85+110218.6 & 0.0222 & 16.96 & 15.64 & 15.05 & 14.78 & 14.57 & -20.02 & 9.714 & 2.74 & 2.13 & 2.51 & 2.61 & 2.11 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=202.8577&dec=11.0385}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1699&mjd=53148&fiber=91}{Spectrum} \\
     695 & J133255.10-032819.6 & 0.0667 & 18.63 & 16.99 & 16.24 & 15.83 & 15.53 & -21.55 & 10.45 & 2.64 & 1.86 & 2.28 & 2.60 & 1.89 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=203.2296&dec=-3.4721}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=911&mjd=52426&fiber=130}{Spectrum} \\
     696 & J133256.95-025135.3 & 0.1766 & 19.76 & 18.06 & 17.13 & 16.73 & 16.43 & -22.93 & 11.07 & 1.98 & 1.21 & 1.18 & 1.79 & 1.36 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=203.2373&dec=-2.8598}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=911&mjd=52426&fiber=162}{Spectrum} \\
     697 & J133316.44+540232.3 & 0.0396 & 18.26 & 17.12 & 16.84 & 16.65 & 16.54 & -19.72 & 9.410 & 2.05 & 1.54 & 1.64 & 1.32 & 1.50 & 0.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=203.3185&dec=54.0423}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1041&mjd=52724&fiber=598}{Spectrum} \\
     698 & J133350.86+141252.2 & 0.0797 & 19.69 & 18.06 & 17.43 & 17.10 & 16.96 & -20.61 & 10.05 & 2.32 & 1.61 & 2.46 & 2.28 & 1.78 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=203.4619&dec=14.2145}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1775&mjd=53847&fiber=461}{Spectrum} \\
     699 & J133414.81+341139.1 & 0.0236 & 17.48 & 15.87 & 15.13 & 14.73 & 14.44 & -20.14 & 9.900 & 2.74 & 2.03 & 2.47 & 2.63 & 2.22 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=203.5617&dec=34.1942}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1993&mjd=53762&fiber=154}{Spectrum} \\
     700 & J133436.55+381944.4 & 0.0621 & 19.51 & 17.85 & 17.13 & 16.79 & 16.54 & -20.56 & 10.01 & 1.87 & 1.01 & 0.873 & 1.67 & 1.41 & 1.00 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=203.6523&dec=38.3290}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2005&mjd=53472&fiber=219}{Spectrum} \\
     701 & J133508.06+104645.5 & 0.0948 & 19.52 & 17.97 & 17.11 & 16.58 & 16.27 & -21.42 & 10.47 & 1.99 & 1.29 & 1.31 & 1.65 & 1.54 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=203.7836&dec=10.7793}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1700&mjd=53502&fiber=249}{Spectrum} \\
     702 & J133602.02+394531.0 & 0.1367 & 19.94 & 18.41 & 17.73 & 17.43 & 17.24 & -21.67 & 10.45 & 1.83 & 1.28 & 1.76 & 1.90 & 1.51 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.0084&dec=39.7586}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1464&mjd=53091&fiber=133}{Spectrum} \\
     703 & J133602.28+322039.8 & 0.1787 & 18.54 & 17.33 & 16.74 & 16.50 & 16.37 & -23.26 & 10.99 & 2.16 & 1.38 & 2.02 & 2.42 & 1.66 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.0095&dec=32.3444}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2109&mjd=53468&fiber=149}{Spectrum} \\
     704 & J133604.13+300828.0 & 0.0259 & 18.00 & 16.44 & 15.84 & 15.55 & 15.31 & -19.61 & 9.608 & 2.34 & 1.45 & 1.48 & 2.01 & 1.83 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.0172&dec=30.1411}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2094&mjd=53851&fiber=313}{Spectrum} \\
     705 & J133643.18+034849.7 & 0.0771 & 18.93 & 17.70 & 17.34 & 17.05 & 16.94 & -20.87 & 9.937 & 2.33 & 1.75 & 1.88 & 1.65 & 1.69 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.1799&dec=3.8138}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=853&mjd=52374&fiber=99}{Spectrum} \\
     706 & J133649.13+264515.1 & 0.1060 & 20.01 & 18.10 & 17.13 & 16.69 & 16.38 & -21.63 & 10.63 & 1.75 & 1.28 & 1.51 & 1.70 & 1.56 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.2047&dec=26.7542}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2246&mjd=53767&fiber=333}{Spectrum} \\
     707 & J133651.00+052034.8 & 0.1640 & 19.43 & 17.87 & 17.07 & 16.72 & 16.52 & -22.78 & 10.94 & 2.14 & 1.43 & 1.70 & 2.20 & 1.78 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.2125&dec=5.3430}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=853&mjd=52374&fiber=504}{Spectrum} \\
     708 & J133715.26+125320.4 & 0.1196 & 19.65 & 18.64 & 17.87 & 17.49 & 17.25 & -21.13 & 10.18 & 2.42 & 1.72 & 2.06 & 2.24 & 1.71 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.3136&dec=12.8890}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1700&mjd=53502&fiber=409}{Spectrum} \\
     709 & J133723.11+030945.4 & 0.0437 & 19.00 & 17.64 & 17.21 & 16.98 & 16.80 & -19.43 & 9.428 & 1.76 & 1.19 & 1.45 & 1.24 & 1.32 & 0.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.3463&dec=3.1626}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=528&mjd=52022&fiber=534}{Spectrum} \\
     710 & J133753.23+145239.7 & 0.0666 & 19.05 & 17.32 & 16.53 & 16.12 & 15.82 & -21.19 & 10.35 & 2.41 & 1.51 & 1.57 & 2.49 & 1.89 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.4718&dec=14.8777}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1776&mjd=53858&fiber=330}{Spectrum} \\
     711 & J133953.18+442236.8 & 0.0628 & 19.33 & 17.41 & 16.59 & 16.14 & 15.81 & -20.93 & 10.32 & 2.40 & 0.93 & 1.44 & 2.23 & 1.75 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=204.9716&dec=44.3769}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1465&mjd=53082&fiber=246}{Spectrum} \\
     712 & J134153.02+265147.9 & 0.0467 & 18.60 & 17.44 & 17.12 & 16.89 & 16.82 & -19.66 & 9.453 & 1.93 & 1.43 & 1.56 & 1.25 & 1.44 & 0.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=205.4709&dec=26.8633}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2246&mjd=53767&fiber=406}{Spectrum} \\
     713 & J134212.22-001737.7 & 0.0861 & 18.73 & 17.04 & 16.43 & 16.11 & 15.90 & -21.84 & 10.54 & 2.59 & 1.85 & 2.12 & 2.84 & 2.26 & 1.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=205.5509&dec=-0.2938}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=299&mjd=51671&fiber=159}{Spectrum} \\
     714 & J134240.22+165947.4 & 0.0750 & 19.76 & 17.93 & 17.03 & 16.61 & 16.32 & -20.71 & 10.26 & 1.86 & 1.08 & 1.56 & 1.96 & 1.78 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=205.6676&dec=16.9965}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2607&mjd=54184&fiber=589}{Spectrum} \\
     715 & J134356.14+131206.5 & 0.1879 & 19.59 & 18.09 & 17.34 & 16.98 & 16.77 & -22.98 & 10.97 & 2.36 & 1.61 & 1.75 & 2.31 & 1.85 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=205.9839&dec=13.2018}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1776&mjd=53858&fiber=100}{Spectrum} \\
     716 & J134400.168+513159.9 & 0.1788 & 19.82 & 18.23 & 17.39 & 16.96 & 16.71 & -22.91 & 10.99 & 2.44 & 1.71 & 1.82 & 2.44 & 1.82 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.0007&dec=51.5333}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1669&mjd=53433&fiber=537}{Spectrum} \\
     717 & J134412.82+475916.4 & 0.0624 & 19.23 & 17.45 & 16.68 & 16.29 & 15.99 & -20.95 & 10.24 & 2.09 & 1.05 & 1.45 & 2.23 & 1.88 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.0534&dec=47.9879}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1284&mjd=52736&fiber=439}{Spectrum} \\
     718 & J134431.30+081614.9 & 0.0229 & 17.30 & 16.50 & 16.37 & 16.47 & 16.69 & -19.20 & 8.918 & 2.24 & 1.71 & 1.98 & 1.50 & 1.63 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.1304&dec=8.2708}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1804&mjd=53886&fiber=225}{Spectrum} \\
     719 & J134433.02+020654.4 & 0.0742 & 19.51 & 18.32 & 17.77 & 17.43 & 17.20 & -19.96 & 9.706 & 2.30 & 1.71 & 2.24 & 1.78 & 1.69 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.1376&dec=2.1151}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=529&mjd=52025&fiber=23}{Spectrum} \\
     720 & J134450.98+011300.12 & 0.0772 & 18.88 & 17.75 & 17.31 & 17.06 & 16.94 & -21.10 & 9.965 & 1.94 & 1.40 & 1.36 & 1.40 & 1.47 & 0.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.2124&dec=1.2167}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=529&mjd=52025&fiber=7}{Spectrum} \\
     721 & J134506.12+273014.4 & 0.1134 & 19.14 & 17.27 & 16.42 & 15.98 & 15.58 & -22.64 & 10.98 & 2.22 & 1.23 & 1.30 & 2.25 & 1.88 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.2755&dec=27.5040}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2017&mjd=53474&fiber=51}{Spectrum} \\
     722 & J134510.99+205829.3 & 0.1219 & 19.75 & 17.86 & 16.80 & 16.35 & 15.97 & -22.37 & 10.93 & 1.84 & 1.33 & 1.44 & 1.77 & 1.67 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.2958&dec=20.9748}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2654&mjd=54231&fiber=26}{Spectrum} \\
     723 & J134556.33+084911.6 & 0.1484 & 20.11 & 18.56 & 17.75 & 17.36 & 17.12 & -21.89 & 10.60 & 2.30 & 1.53 & 2.06 & 2.28 & 1.82 & 1.51 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.4847&dec=8.8199}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1804&mjd=53886&fiber=140}{Spectrum} \\
     724 & J134556.62+233347.9 & 0.1228 & 19.96 & 18.40 & 17.64 & 17.26 & 16.93 & -21.42 & 10.42 & 2.28 & 1.55 & 1.52 & 1.97 & 1.77 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.4859&dec=23.5633}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2666&mjd=54230&fiber=79}{Spectrum} \\
     725 & J134714.04+065448.2 & 0.0235 & 19.15 & 18.00 & 17.52 & 17.31 & 17.17 & -17.78 & 8.709 & 1.78 & 1.18 & 1.38 & 1.04 & 1.20 & 0.78 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.8085&dec=6.9134}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1803&mjd=54152&fiber=38}{Spectrum} \\
     726 & J134749.03+212722.7 & 0.1197 & 19.45 & 17.94 & 17.25 & 16.83 & 16.60 & -21.65 & 10.52 & 2.23 & 1.62 & 1.57 & 2.04 & 1.74 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.9543&dec=21.4563}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2769&mjd=54527&fiber=377}{Spectrum} \\
     727 & J134754.22+365912.5 & 0.1524 & 19.69 & 18.13 & 17.34 & 16.97 & 16.73 & -22.17 & 10.74 & 2.28 & 1.56 & 1.52 & 2.26 & 1.61 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.9759&dec=36.9868}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2033&mjd=53476&fiber=324}{Spectrum} \\
     728 & J134757.46+345831.1 & 0.1154 & 19.07 & 17.77 & 17.22 & 16.90 & 16.79 & -21.72 & 10.40 & 2.63 & 1.90 & 1.83 & 2.24 & 2.02 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=206.9894&dec=34.9753}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2028&mjd=53818&fiber=517}{Spectrum} \\
     729 & J134823.18-023923.8 & 0.1902 & 19.53 & 18.14 & 16.93 & 16.41 & 16.06 & -23.40 & 11.28 & 1.82 & 1.23 & 2.10 & 2.17 & 1.67 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=207.0966&dec=-2.6566}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=913&mjd=52433&fiber=108}{Spectrum} \\
     730 & J134927.36+442334.8 & 0.0273 & 18.40 & 17.32 & 16.91 & 16.68 & 16.53 & -18.50 & 9.018 & 2.53 & 2.01 & 2.25 & 1.80 & 1.91 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=207.3640&dec=44.3930}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1466&mjd=53083&fiber=297}{Spectrum} \\
     731 & J134939.36+420241.3 & 0.0412 & 19.04 & 17.80 & 17.34 & 17.07 & 16.87 & -19.24 & 9.333 & 2.57 & 1.99 & 2.87 & 2.53 & 1.93 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=207.4140&dec=42.0448}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1345&mjd=52814&fiber=41}{Spectrum} \\
     732 & J135030.77+012804.8 & 0.0728 & 17.95 & 16.36 & 15.84 & 15.61 & 15.44 & -21.93 & 10.52 & 2.08 & 1.17 & 1.84 & 2.37 & 1.80 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=207.6282&dec=1.4680}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=530&mjd=52026&fiber=123}{Spectrum} \\
     733 & J135038.64+534352.0 & 0.1082 & 19.26 & 17.49 & 16.71 & 16.35 & 16.11 & -22.23 & 10.74 & 2.44 & 1.76 & 2.18 & 2.58 & 2.17 & 1.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=207.6610&dec=53.7311}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1043&mjd=52465&fiber=524}{Spectrum} \\
     734 & J135053.42+223126.4 & 0.1446 & 18.79 & 17.38 & 16.82 & 16.55 & 16.41 & -22.68 & 10.80 & 2.40 & 1.64 & 1.95 & 2.50 & 1.93 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=207.7226&dec=22.5240}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2769&mjd=54527&fiber=429}{Spectrum} \\
     735 & J135202.52+410256.0 & 0.1070 & 19.63 & 18.12 & 17.41 & 17.03 & 16.80 & -21.69 & 10.43 & 2.32 & 1.65 & 1.70 & 2.00 & 1.76 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.0105&dec=41.0489}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1377&mjd=53050&fiber=621}{Spectrum} \\
     736 & J135223.76+654609.8 & 0.1449 & 19.76 & 18.49 & 17.68 & 17.30 & 17.05 & -21.92 & 10.54 & 2.40 & 1.75 & 2.04 & 2.20 & 1.65 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.0990&dec=65.7694}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=497&mjd=51989&fiber=75}{Spectrum} \\
     737 & J135329.42+175347.0 & 0.1540 & 19.31 & 17.71 & 17.02 & 16.73 & 16.48 & -22.48 & 10.82 & 2.05 & 1.18 & 1.51 & 2.25 & 1.62 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.3726&dec=17.8964}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2756&mjd=54508&fiber=240}{Spectrum} \\
     738 & J135331.56+194058.8 & 0.0651 & 17.73 & 16.90 & 16.78 & 16.63 & 16.59 & -20.93 & 9.769 & 2.54 & 2.03 & 2.23 & 1.82 & 1.89 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.3815&dec=19.6830}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2770&mjd=54510&fiber=293}{Spectrum} \\
     739 & J135359.90+170933.5 & 0.0216 & 17.35 & 16.65 & 16.32 & 16.28 & 16.22 & -18.71 & 8.892 & 2.04 & 1.50 & 1.62 & 1.30 & 1.58 & 0.93 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.4996&dec=17.1593}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2743&mjd=54259&fiber=410}{Spectrum} \\
     740 & J135401.03+004203.6 & 0.0299 & 18.53 & 17.58 & 17.23 & 17.04 & 16.95 & -18.71 & 8.974 & 2.45 & 1.92 & 2.17 & 1.71 & 1.85 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.5043&dec=0.7010}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=301&mjd=51942&fiber=339}{Spectrum} \\
     741 & J135418.02+501828.8 & 0.1485 & 20.54 & 18.51 & 17.55 & 17.09 & 16.71 & -22.07 & 10.83 & 2.01 & 1.36 & 2.20 & 2.01 & 1.56 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.5751&dec=50.3080}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1670&mjd=53438&fiber=469}{Spectrum} \\
     742 & J135423.83+394103.8 & 0.0859 & 19.01 & 17.84 & 17.28 & 16.98 & 16.80 & -21.01 & 10.07 & 2.39 & 1.83 & 2.05 & 2.14 & 1.61 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.5993&dec=39.6844}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1378&mjd=53061&fiber=174}{Spectrum} \\
     743 & J135503.79+663038.2 & 0.1978 & 19.56 & 18.28 & 17.55 & 17.20 & 16.98 & -22.85 & 10.88 & 2.04 & 1.22 & 1.56 & 2.11 & 1.55 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.7658&dec=66.5106}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=497&mjd=51989&fiber=600}{Spectrum} \\
     744 & J135550.21+232649.6 & 0.1032 & 19.84 & 18.30 & 17.68 & 17.37 & 17.05 & -21.20 & 10.22 & 2.08 & 1.38 & 1.28 & 1.97 & 1.56 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=208.9592&dec=23.4471}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2784&mjd=54529&fiber=353}{Spectrum} \\
     745 & J135643.46+281621.4 & 0.1325 & 19.06 & 17.78 & 17.07 & 16.59 & 16.30 & -22.05 & 10.67 & 2.94 & 2.08 & 2.25 & 2.65 & 2.27 & 1.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=209.1811&dec=28.2726}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2118&mjd=53820&fiber=457}{Spectrum} \\
     746 & J135737.56-022646.0 & 0.1140 & 18.27 & 16.74 & 16.18 & 15.91 & 15.70 & -22.68 & 10.83 & 2.12 & 1.47 & 1.95 & 2.23 & 1.84 & 1.57 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=209.4065&dec=-2.4461}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=914&mjd=52721&fiber=78}{Spectrum} \\
     747 & J135744.52+133456.3 & 0.1284 & 20.07 & 18.30 & 17.37 & 16.89 & 16.56 & -22.06 & 10.74 & 2.37 & 1.56 & 1.58 & 2.26 & 1.85 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=209.4355&dec=13.5823}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1778&mjd=53883&fiber=154}{Spectrum} \\
     748 & J135759.83+211352.3 & 0.1118 & 20.02 & 18.20 & 17.24 & 16.84 & 16.51 & -21.49 & 10.57 & 1.69 & 1.04 & 1.50 & 1.69 & 1.56 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=209.4993&dec=21.2312}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2770&mjd=54510&fiber=506}{Spectrum} \\
     749 & J135801.15+390138.3 & 0.0371 & 17.70 & 16.15 & 15.65 & 15.40 & 15.23 & -20.67 & 9.976 & 2.65 & 2.04 & 2.94 & 2.69 & 1.98 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=209.5048&dec=39.0273}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1378&mjd=53061&fiber=82}{Spectrum} \\
     750 & J135811.54+362652.1 & 0.1481 & 19.87 & 17.97 & 16.84 & 16.37 & 16.03 & -22.73 & 11.12 & 1.98 & 1.52 & 1.77 & 2.05 & 1.77 & 1.65 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=209.5481&dec=36.4478}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1642&mjd=53115&fiber=270}{Spectrum} \\
     751 & J135844.69+022724.5 & 0.0241 & 17.18 & 15.80 & 15.24 & 14.86 & 14.76 & -20.03 & 9.764 & 2.23 & 1.59 & 1.60 & 1.69 & 1.72 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=209.6862&dec=2.4568}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=531&mjd=52028&fiber=461}{Spectrum} \\
     752 & J140021.84+063207.1 & 0.0563 & 18.80 & 17.70 & 17.40 & 17.19 & 17.16 & -19.95 & 9.509 & 2.19 & 1.69 & 1.81 & 1.48 & 1.61 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=210.0910&dec=6.5353}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1808&mjd=54176&fiber=197}{Spectrum} \\
     753 & J140024.91+214017.4 & 0.0672 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 1.69 & 0.98 & 1.56 & 1.44 & 1.45 & 0.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=210.1038&dec=21.6715}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2784&mjd=54529&fiber=200}{Spectrum} \\
     754 & J140251.53+184836.7 & 0.0515 & 18.89 & 17.19 & 16.46 & 16.08 & 15.82 & -20.97 & 10.16 & 2.17 & 1.23 & 1.65 & 2.07 & 2.01 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=210.7147&dec=18.8102}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2757&mjd=54509&fiber=420}{Spectrum} \\
     755 & J140259.14+134342.6 & 0.1029 & 19.11 & 17.43 & 16.68 & 16.31 & 16.02 & -22.15 & 10.69 & 1.89 & 1.27 & 1.30 & 1.72 & 1.58 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=210.7464&dec=13.7285}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1704&mjd=53178&fiber=400}{Spectrum} \\
     756 & J140322.32+250047.2 & 0.0621 & 18.91 & 17.25 & 16.59 & 16.26 & 16.03 & -21.19 & 10.22 & 1.99 & 0.82 & 1.51 & 2.02 & 1.62 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=210.8430&dec=25.0131}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2124&mjd=53770&fiber=395}{Spectrum} \\
     757 & J140344.69+111214.8 & 0.0394 & 19.56 & 18.18 & 17.63 & 17.38 & 17.19 & -18.82 & 9.211 & 2.05 & 1.34 & 1.38 & 1.54 & 1.45 & 0.89 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=210.9362&dec=11.2041}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1703&mjd=53799&fiber=159}{Spectrum} \\
     758 & J140444.38+053612.6 & 0.1296 & 20.30 & 18.59 & 17.73 & 17.23 & 16.89 & -21.48 & 10.54 & 2.15 & 1.31 & 1.32 & 2.16 & 1.71 & 1.19 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=211.1849&dec=5.6035}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=582&mjd=52045&fiber=361}{Spectrum} \\
     759 & J140510.39+114617.0 & 0.0175 & 17.51 & 16.21 & 15.71 & 15.47 & 15.33 & -19.12 & 9.252 & 2.51 & 1.93 & 2.60 & 2.14 & 2.06 & 1.76 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=211.2933&dec=11.7714}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1703&mjd=53799&fiber=510}{Spectrum} \\
     760 & J140550.54+032440.7 & 0.0941 & 19.74 & 18.16 & 17.39 & 16.96 & 16.67 & -21.23 & 10.32 & 2.61 & 1.82 & 2.26 & 2.49 & 2.05 & 1.65 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=211.4606&dec=3.4113}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=582&mjd=52045&fiber=135}{Spectrum} \\
     761 & J140710.68+141014.5 & 0.0578 & 18.83 & 17.74 & 17.38 & 17.14 & 17.07 & -20.17 & 9.596 & 2.00 & 1.48 & 1.73 & 1.31 & 1.36 & 0.89 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=211.7945&dec=14.1707}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1704&mjd=53178&fiber=535}{Spectrum} \\
     762 & J140819.73+545458.7 & 0.0862 & 19.84 & 18.05 & 17.32 & 16.94 & 16.67 & -21.07 & 10.28 & 1.93 & 0.99 & 1.48 & 2.10 & 1.49 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.0822&dec=54.9163}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1324&mjd=53088&fiber=490}{Spectrum} \\
     763 & J140835.93+092144.3 & 0.0839 & 19.06 & 17.78 & 17.32 & 17.07 & 16.95 & -21.12 & 10.05 & 2.19 & 1.61 & 2.41 & 2.16 & 1.69 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.1497&dec=9.3623}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1809&mjd=53792&fiber=577}{Spectrum} \\
     764 & J140844.06-011719.0 & 0.1165 & 19.88 & 18.27 & 17.68 & 17.33 & 17.18 & -21.14 & 10.29 & 2.45 & 1.80 & 2.23 & 2.39 & 2.04 & 1.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.1836&dec=-1.2886}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=916&mjd=52378&fiber=330}{Spectrum} \\
     765 & J140853.52+601243.9 & 0.1237 & 19.40 & 17.85 & 17.13 & 16.73 & 16.46 & -22.08 & 10.65 & 2.22 & 1.15 & 1.74 & 2.17 & 1.72 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.2230&dec=60.2122}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=787&mjd=52320&fiber=35}{Spectrum} \\
     766 & J140904.18+215031.9 & 0.1347 & 18.38 & 17.01 & 16.49 & 16.23 & 16.03 & -22.85 & 10.84 & 2.23 & 1.47 & 2.20 & 2.48 & 1.94 & 1.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.2674&dec=21.8422}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2785&mjd=54537&fiber=181}{Spectrum} \\
     767 & J140952.54+101646.9 & 0.0962 & 18.68 & 17.03 & 16.27 & 15.88 & 15.59 & -22.45 & 10.80 & 2.64 & 1.62 & 1.65 & 2.56 & 1.97 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.4689&dec=10.2797}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1705&mjd=53848&fiber=253}{Spectrum} \\
     768 & J141014.28-003442.6 & 0.0258 & 17.78 & 16.66 & 16.24 & 15.99 & 15.79 & -19.32 & 9.309 & 2.33 & 1.72 & 1.85 & 1.66 & 1.76 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.5595&dec=-0.5785}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=302&mjd=51688&fiber=110}{Spectrum} \\
     769 & J141102.54+253109.8 & 0.0316 & 16.62 & 15.10 & 14.46 & 14.09 & 13.77 & -21.42 & 10.37 & 2.82 & 1.53 & 1.71 & 2.79 & 2.17 & 1.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.7606&dec=25.5194}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2128&mjd=53800&fiber=340}{Spectrum} \\
     770 & J141143.15+450353.3 & 0.0685 & 19.82 & 18.33 & 17.68 & 17.35 & 17.12 & -20.12 & 9.801 & 1.68 & 0.83 & 0.898 & 1.39 & 1.19 & 0.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=212.9298&dec=45.0648}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1467&mjd=53115&fiber=608}{Spectrum} \\
     771 & J141208.47+102953.9 & 0.0326 & 19.25 & 18.06 & 17.65 & 17.38 & 17.19 & -18.49 & 8.989 & 2.49 & 1.85 & 2.76 & 2.44 & 1.97 & 1.78 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.0353&dec=10.4983}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1705&mjd=53848&fiber=98}{Spectrum} \\
     772 & J141235.18+554453.9 & 0.0744 & 20.06 & 18.10 & 17.23 & 16.77 & 16.47 & -20.69 & 10.25 & 2.23 & 1.06 & 1.31 & 2.02 & 1.58 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.1466&dec=55.7483}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1160&mjd=52674&fiber=296}{Spectrum} \\
     773 & J141235.64+304833.5 & 0.0144 & 17.71 & 16.35 & 15.85 & 15.63 & 15.45 & -18.31 & 8.990 & 2.49 & 1.90 & 2.13 & 1.84 & 1.93 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.1485&dec=30.8093}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2125&mjd=53795&fiber=146}{Spectrum} \\
     774 & J141243.73+082216.0 & 0.0286 & 19.00 & 17.48 & 16.86 & 16.58 & 16.37 & -18.88 & 9.294 & 1.66 & 1.01 & 1.29 & 1.36 & 1.44 & 0.90 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.1822&dec=8.3711}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1810&mjd=53794&fiber=218}{Spectrum} \\
     775 & J141305.74+035724.8 & 0.0757 & 19.96 & 18.35 & 17.67 & 17.25 & 16.96 & -20.60 & 10.01 & 2.38 & 1.70 & 1.83 & 2.00 & 1.81 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.2739&dec=3.9569}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=583&mjd=52055&fiber=238}{Spectrum} \\
     776 & J141311.78-002357.8 & 0.1260 & 19.82 & 18.35 & 17.59 & 17.15 & 16.87 & -21.46 & 10.45 & 2.17 & 1.47 & 1.58 & 1.87 & 1.54 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.2991&dec=-0.3994}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=304&mjd=51957&fiber=308}{Spectrum} \\
     777 & J141356.04+542533.6 & 0.0708 & 18.56 & 17.57 & 17.33 & 17.16 & 17.09 & -20.48 & 9.688 & 2.36 & 1.86 & 2.05 & 1.67 & 1.71 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.4835&dec=54.4260}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1324&mjd=53088&fiber=29}{Spectrum} \\
     778 & J141400.216+091502.5 & 0.1598 & 20.00 & 18.15 & 17.06 & 16.60 & 16.29 & -22.84 & 11.11 & 1.92 & 1.47 & 1.94 & 2.02 & 1.61 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.5009&dec=9.2507}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1810&mjd=53794&fiber=468}{Spectrum} \\
     779 & J141526.93-020535.9 & 0.0803 & 19.41 & 18.07 & 17.50 & 17.11 & 16.82 & -20.68 & 10.00 & 2.28 & 1.61 & 1.89 & 1.66 & 1.70 & 1.0 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=213.8622&dec=-2.0933}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=917&mjd=52400&fiber=397}{Spectrum} \\
     780 & J141600.192-010615.1 & 0.1400 & 19.01 & 17.51 & 16.75 & 16.39 & 16.16 & -22.85 & 10.92 & 2.31 & 1.60 & 1.54 & 2.19 & 1.77 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=214.0008&dec=-1.1042}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=917&mjd=52400&fiber=322}{Spectrum} \\
     781 & J141647.76-010414.2 & 0.1251 & 18.42 & 16.71 & 15.89 & 15.51 & 15.26 & -23.30 & 11.20 & 2.02 & 1.08 & 1.41 & 2.35 & 1.75 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=214.1990&dec=-1.0706}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=303&mjd=51615&fiber=89}{Spectrum} \\
     782 & J141713.30+181048.4 & 0.0524 & 18.45 & 17.12 & 16.69 & 16.46 & 16.30 & -20.37 & 9.798 & 1.95 & 1.40 & 1.38 & 1.43 & 1.40 & 0.88 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=214.3054&dec=18.1801}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2758&mjd=54523&fiber=630}{Spectrum} \\
     783 & J141748.77+610013.0 & 0.1438 & 19.81 & 18.33 & 17.56 & 17.21 & 16.94 & -22.20 & 10.64 & 2.11 & 1.37 & 1.50 & 2.10 & 1.71 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=214.4532&dec=61.0036}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=606&mjd=52365&fiber=193}{Spectrum} \\
     784 & J141849.94+345845.1 & 0.1756 & 19.44 & 18.18 & 17.34 & 16.96 & 16.68 & -22.77 & 10.88 & 2.20 & 1.44 & 2.06 & 2.07 & 1.63 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=214.7081&dec=34.9792}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1644&mjd=53144&fiber=281}{Spectrum} \\
     785 & J141900.576+070449.1 & 0.0263 & 18.27 & 17.07 & 16.69 & 16.47 & 16.29 & -18.69 & 9.102 & 2.04 & 1.37 & 1.41 & 1.47 & 1.54 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=214.7524&dec=7.0803}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1826&mjd=53499&fiber=412}{Spectrum} \\
     786 & J142050.64+554621.0 & 0.1437 & 18.78 & 17.82 & 17.34 & 17.06 & 16.96 & -21.92 & 10.43 & 2.77 & 2.17 & 2.32 & 2.28 & 2.14 & 1.61 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=215.2110&dec=55.7725}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1160&mjd=52674&fiber=52}{Spectrum} \\
     787 & J142105.78-020633.8 & 0.1007 & 19.69 & 18.25 & 17.78 & 17.47 & 17.25 & -20.95 & 10.08 & 2.25 & 1.68 & 1.77 & 1.61 & 1.69 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=215.2741&dec=-2.1094}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=917&mjd=52400&fiber=502}{Spectrum} \\
     788 & J142150.88+335649.9 & 0.1782 & 20.87 & 18.81 & 17.56 & 17.00 & 16.66 & -22.57 & 11.12 & 2.06 & 1.56 & 2.06 & 2.11 & 1.77 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=215.4620&dec=33.9472}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1840&mjd=53472&fiber=473}{Spectrum} \\
     789 & J142151.62+033121.4 & 0.0552 & 19.41 & 18.16 & 17.65 & 17.34 & 17.18 & -19.81 & 9.546 & 2.52 & 1.99 & 2.57 & 2.16 & 1.86 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=215.4651&dec=3.5226}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=584&mjd=52049&fiber=218}{Spectrum} \\
     790 & J142154.50+340559.6 & 0.1207 & 18.81 & 17.42 & 16.82 & 16.47 & 16.26 & -22.33 & 10.67 & 2.80 & 2.14 & 2.22 & 2.63 & 2.40 & 1.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=215.4771&dec=34.0999}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1840&mjd=53472&fiber=478}{Spectrum} \\
     791 & J142307.63+323732.5 & 0.0830 & 19.14 & 17.65 & 17.04 & 16.73 & 16.56 & -21.17 & 10.22 & 1.99 & 1.10 & 1.76 & 1.97 & 1.81 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=215.7818&dec=32.6257}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1840&mjd=53472&fiber=204}{Spectrum} \\
     792 & J142358.03+055241.9 & 0.0847 & 18.38 & 17.47 & 17.22 & 17.04 & 16.96 & -20.94 & 9.877 & 2.62 & 2.11 & 2.32 & 1.92 & 1.97 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=215.9918&dec=5.8783}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1826&mjd=53499&fiber=64}{Spectrum} \\
     793 & J142425.70+363125.0 & 0.0288 & 18.34 & 17.10 & 16.63 & 16.40 & 16.26 & -19.26 & 9.301 & 2.00 & 1.43 & 1.50 & 1.39 & 1.46 & 0.82 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=216.1071&dec=36.5236}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1644&mjd=53144&fiber=447}{Spectrum} \\
     794 & J142458.61+430840.6 & 0.1795 & 19.48 & 18.17 & 17.33 & 16.90 & 16.64 & -23.08 & 10.98 & 2.55 & 1.83 & 1.86 & 2.33 & 1.99 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=216.2442&dec=43.1446}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1395&mjd=52825&fiber=426}{Spectrum} \\
     795 & J142542.53+373617.6 & 0.0304 & 18.62 & 17.33 & 16.83 & 16.61 & 16.44 & -19.09 & 9.266 & 1.94 & 1.31 & 1.44 & 1.26 & 1.35 & 0.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=216.4272&dec=37.6049}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1381&mjd=53089&fiber=181}{Spectrum} \\
     796 & J142623.83+473650.0 & 0.0703 & 19.28 & 17.89 & 17.38 & 17.07 & 16.87 & -20.32 & 9.851 & 2.41 & 1.79 & 2.05 & 1.93 & 1.79 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=216.5993&dec=47.6139}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1673&mjd=53462&fiber=199}{Spectrum} \\
     797 & J142732.69+153130.0 & 0.0536 & 17.43 & 15.76 & 14.94 & 14.51 & 14.20 & -22.26 & 10.78 & 2.32 & 1.67 & 1.82 & 2.16 & 1.93 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=216.8862&dec=15.5250}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2747&mjd=54233&fiber=371}{Spectrum} \\
     798 & J142746.49+193929.9 & 0.1944 & 19.99 & 18.14 & 17.21 & 16.82 & 16.53 & -23.21 & 11.18 & 1.97 & 1.12 & 1.43 & 1.98 & 1.62 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=216.9437&dec=19.6583}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2773&mjd=54533&fiber=39}{Spectrum} \\
     799 & J142801.99+211810.1 & 0.0042 & 15.32 & 14.26 & 13.81 & 13.51 & 13.43 & -17.72 & 8.688 & 1.78 & 1.22 & 1.68 & 1.22 & 1.34 & 0.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.0083&dec=21.3028}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2787&mjd=54552&fiber=92}{Spectrum} \\
     800 & J142812.22+145948.8 & 0.0703 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.11 & 1.46 & 2.03 & 1.99 & 1.74 & 1.51 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.0509&dec=14.9969}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2747&mjd=54233&fiber=431}{Spectrum} \\
     801 & J142834.68+320502.0 & 0.1264 & 18.96 & 17.42 & 16.69 & 16.29 & 16.05 & -22.59 & 10.86 & 2.44 & 1.74 & 2.24 & 2.71 & 2.16 & 1.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.1445&dec=32.0839}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1841&mjd=53491&fiber=293}{Spectrum} \\
     802 & J142922.42+161216.6 & 0.0873 & 19.92 & 18.35 & 17.71 & 17.37 & 17.11 & -20.64 & 10.04 & 2.13 & 1.44 & 1.61 & 1.87 & 1.56 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.3434&dec=16.2046}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2761&mjd=54534&fiber=298}{Spectrum} \\
     803 & J142928.54+422427.0 & 0.0711 & 19.89 & 18.22 & 17.37 & 16.96 & 16.66 & -20.41 & 10.06 & 2.13 & 1.13 & 1.22 & 2.03 & 1.43 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.3689&dec=42.4075}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1395&mjd=52825&fiber=104}{Spectrum} \\
     804 & J142956.18+164415.4 & 0.0840 & 19.36 & 17.74 & 17.10 & 16.72 & 16.51 & -21.17 & 10.27 & 2.35 & 1.56 & 1.55 & 1.88 & 1.83 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.4841&dec=16.7376}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2760&mjd=54506&fiber=68}{Spectrum} \\
     805 & J143032.33+160724.6 & 0.0533 & 19.12 & 17.50 & 16.88 & 16.61 & 16.39 & -20.48 & 9.909 & 1.80 & 1.27 & 2.13 & 1.84 & 1.52 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.6347&dec=16.1235}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2761&mjd=54534&fiber=247}{Spectrum} \\
     806 & J143118.65+102254.5 & 0.1860 & 19.23 & 18.22 & 17.55 & 17.11 & 16.96 & -22.44 & 10.73 & 2.71 & 2.06 & 2.07 & 2.50 & 2.25 & 1.83 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=217.8277&dec=10.3818}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1709&mjd=53533&fiber=182}{Spectrum} \\
     807 & J143229.95+143415.2 & 0.0415 & 18.46 & 17.36 & 16.96 & 16.76 & 16.68 & -19.52 & 9.394 & 1.69 & 1.09 & 1.20 & 1.18 & 1.24 & 0.67 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=218.1248&dec=14.5709}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2747&mjd=54233&fiber=118}{Spectrum} \\
     808 & J143231.15+004614.5 & 0.0715 & 19.59 & 18.20 & 17.65 & 17.32 & 17.13 & -20.16 & 9.790 & 2.24 & 1.51 & 2.42 & 2.27 & 1.78 & 1.61 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=218.1298&dec=0.7707}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=535&mjd=51999&fiber=49}{Spectrum} \\
     809 & J143320.26+064107.8 & 0.0867 & 19.06 & 17.80 & 17.30 & 16.96 & 16.74 & -21.11 & 10.11 & 2.42 & 1.72 & 1.87 & 1.96 & 1.81 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=218.3344&dec=6.6855}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1827&mjd=53531&fiber=621}{Spectrum} \\
     810 & J143323.09+195223.5 & 0.0394 & 18.02 & 16.35 & 15.57 & 15.20 & 14.94 & -20.92 & 10.21 & 1.99 & 1.12 & 2.13 & 2.01 & 1.81 & 1.04 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=218.3462&dec=19.8732}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2788&mjd=54553&fiber=136}{Spectrum} \\
     811 & J143330.58+205041.3 & 0.0607 & 19.40 & 17.79 & 17.08 & 16.66 & 16.47 & -20.42 & 10.00 & 2.34 & 1.70 & 1.70 & 1.80 & 1.75 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=218.3774&dec=20.8448}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2788&mjd=54553&fiber=187}{Spectrum} \\
     812 & J143404.01+123325.9 & 0.1595 & 19.64 & 18.43 & 17.61 & 17.23 & 16.98 & -22.26 & 10.66 & 2.47 & 1.86 & 2.37 & 2.29 & 1.86 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=218.5167&dec=12.5572}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1710&mjd=53504&fiber=439}{Spectrum} \\
     813 & J143543.97+223021.2 & 0.0296 & 17.42 & 16.34 & 16.01 & 15.83 & 15.73 & -20.03 & 9.498 & 2.21 & 1.64 & 1.80 & 1.50 & 1.71 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=218.9332&dec=22.5059}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2136&mjd=53494&fiber=56}{Spectrum} \\
     814 & J143629.71+280340.3 & 0.0916 & 18.33 & 16.46 & 15.58 & 15.17 & 14.85 & -22.76 & 11.06 & 1.88 & 1.40 & 1.32 & 2.06 & 1.80 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=219.1238&dec=28.0612}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2137&mjd=54206&fiber=385}{Spectrum} \\
     815 & J143649.25+604229.5 & 0.0503 & 19.22 & 17.74 & 17.13 & 16.83 & 16.61 & -19.92 & 9.700 & 2.11 & 1.37 & 1.88 & 1.71 & 1.71 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=219.2052&dec=60.7082}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=607&mjd=52368&fiber=56}{Spectrum} \\
     816 & J143736.05+142212.0 & 0.0513 & 19.21 & 18.03 & 17.66 & 17.49 & 17.38 & -19.39 & 9.325 & 1.96 & 1.45 & 1.55 & 1.31 & 1.46 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=219.4002&dec=14.3700}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2748&mjd=54234&fiber=195}{Spectrum} \\
     817 & J143807.13-030217.5 & 0.1474 & 19.63 & 18.38 & 17.61 & 17.23 & 17.01 & -21.89 & 10.55 & 2.38 & 1.86 & 2.26 & 2.18 & 1.73 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=219.5297&dec=-3.0382}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=919&mjd=52409&fiber=44}{Spectrum} \\
     818 & J143918.24+530333.5 & 0.0372 & 18.49 & 17.36 & 16.90 & 16.65 & 16.49 & -19.41 & 9.372 & 2.07 & 1.44 & 1.55 & 1.47 & 1.55 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=219.8260&dec=53.0593}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1327&mjd=52781&fiber=578}{Spectrum} \\
     819 & J143929.66+150858.6 & 0.1619 & 19.74 & 18.32 & 17.62 & 17.26 & 17.04 & -22.13 & 10.65 & 2.69 & 1.98 & 2.19 & 2.67 & 2.08 & 1.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=219.8736&dec=15.1496}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2748&mjd=54234&fiber=456}{Spectrum} \\
     820 & J143949.92+544258.0 & 0.1253 & 20.34 & 18.47 & 17.62 & 17.23 & 16.92 & -21.60 & 10.56 & 1.98 & 1.10 & 1.31 & 2.07 & 1.42 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=219.9580&dec=54.7161}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1163&mjd=52669&fiber=341}{Spectrum} \\
     821 & J144132.45+464034.7 & 0.0847 & 18.61 & 16.84 & 16.12 & 15.78 & 15.49 & -22.10 & 10.69 & 1.97 & 1.21 & 1.61 & 2.28 & 1.66 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=220.3852&dec=46.6763}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1675&mjd=53466&fiber=383}{Spectrum} \\
     822 & J144150.28+442539.7 & 0.1183 & 19.38 & 17.74 & 17.11 & 16.77 & 16.59 & -21.94 & 10.58 & 2.34 & 1.59 & 2.28 & 2.49 & 1.93 & 1.59 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=220.4595&dec=44.4277}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1289&mjd=52734&fiber=424}{Spectrum} \\
     823 & J144152.30+181920.6 & 0.0933 & 19.85 & 17.98 & 17.20 & 16.76 & 16.48 & -21.41 & 10.46 & 2.30 & 1.42 & 1.56 & 2.39 & 1.98 & 1.68 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=220.4679&dec=18.3224}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2775&mjd=54535&fiber=36}{Spectrum} \\
     824 & J144408.38-014912.7 & 0.1533 & 19.61 & 18.00 & 17.33 & 17.05 & 16.89 & -22.29 & 10.71 & 2.12 & 1.47 & 1.47 & 2.10 & 1.58 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=221.0349&dec=-1.8202}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=920&mjd=52411&fiber=438}{Spectrum} \\
     825 & J144445.31+531145.6 & 0.1999 & 20.04 & 18.93 & 18.06 & 17.64 & 17.48 & -22.21 & 10.68 & 2.54 & 1.94 & 2.34 & 2.34 & 1.87 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=221.1888&dec=53.1960}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1327&mjd=52781&fiber=615}{Spectrum} \\
     826 & J144522.06+472938.4 & 0.1739 & 20.27 & 18.50 & 17.54 & 17.08 & 16.80 & -22.47 & 10.93 & 1.98 & 1.31 & 1.83 & 2.21 & 1.62 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=221.3419&dec=47.4940}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1675&mjd=53466&fiber=418}{Spectrum} \\
     827 & J144537.58+383459.9 & 0.0593 & 16.98 & 16.05 & 15.71 & 15.58 & 15.55 & -21.72 & 10.17 & 3.12 & 2.54 & 2.88 & 2.43 & 2.33 & 1.81 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=221.4066&dec=38.5833}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1350&mjd=52786&fiber=150}{Spectrum} \\
     828 & J144654.79+074409.6 & 0.1709 & 20.11 & 18.39 & 17.46 & 16.99 & 16.71 & -22.52 & 10.94 & 2.47 & 1.63 & 1.68 & 2.44 & 1.86 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=221.7283&dec=7.7360}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1814&mjd=54555&fiber=292}{Spectrum} \\
     829 & J144712.12+405501.9 & 0.0793 & 18.87 & 17.90 & 17.59 & 17.45 & 17.48 & -20.32 & 9.663 & 2.32 & 1.71 & 1.97 & 1.58 & 1.69 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=221.8005&dec=40.9172}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1397&mjd=53119&fiber=194}{Spectrum} \\
     830 & J144738.11+055224.2 & 0.0950 & 20.05 & 18.20 & 17.38 & 17.00 & 16.68 & -21.58 & 10.45 & 1.86 & 1.19 & 1.19 & 1.71 & 1.46 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=221.9088&dec=5.8734}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1829&mjd=53494&fiber=151}{Spectrum} \\
     831 & J144816.37+292455.4 & 0.1258 & 19.79 & 18.14 & 17.38 & 16.98 & 16.65 & -21.74 & 10.57 & 1.87 & 1.06 & 1.39 & 1.76 & 1.62 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=222.0682&dec=29.4154}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2141&mjd=53764&fiber=496}{Spectrum} \\
     832 & J144932.47+031246.1 & 0.1374 & 20.20 & 18.72 & 17.90 & 17.50 & 17.19 & -21.51 & 10.44 & 2.03 & 1.38 & 1.36 & 1.81 & 1.50 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=222.3853&dec=3.2128}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=588&mjd=52045&fiber=300}{Spectrum} \\
     833 & J144943.03+162026.2 & 0.0605 & 19.53 & 18.00 & 17.31 & 16.97 & 16.71 & -20.56 & 9.921 & 1.90 & 1.01 & 0.938 & 1.68 & 1.30 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=222.4293&dec=16.3406}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2763&mjd=54507&fiber=520}{Spectrum} \\
     834 & J145034.10+244917.4 & 0.0207 & 16.71 & 15.58 & 15.26 & 15.07 & 15.03 & -19.74 & 9.445 & 2.42 & 1.88 & 2.00 & 1.69 & 1.86 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=222.6421&dec=24.8215}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2143&mjd=54184&fiber=481}{Spectrum} \\
     835 & J145115.82+200307.6 & 0.0673 & 18.81 & 16.97 & 16.09 & 15.67 & 15.37 & -21.77 & 10.60 & 1.91 & 1.23 & 1.17 & 1.74 & 1.35 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=222.8159&dec=20.0521}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2790&mjd=54555&fiber=159}{Spectrum} \\
     836 & J145136.14+163643.9 & 0.0597 & 18.34 & 16.89 & 16.37 & 16.11 & 15.94 & -21.03 & 10.12 & 2.48 & 1.77 & 1.92 & 2.42 & 2.25 & 1.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=222.9006&dec=16.6122}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2764&mjd=54535&fiber=335}{Spectrum} \\
     837 & J145306.91+405512.7 & 0.0913 & 19.81 & 17.95 & 17.16 & 16.76 & 16.48 & -21.17 & 10.40 & 2.32 & 1.58 & 2.11 & 2.20 & 1.69 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=223.2788&dec=40.9202}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1397&mjd=53119&fiber=78}{Spectrum} \\
     838 & J145345.79+263715.6 & 0.0614 & 17.74 & 16.10 & 15.50 & 15.18 & 15.00 & -22.26 & 10.63 & 2.32 & 1.43 & 1.93 & 2.62 & 2.18 & 1.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=223.4408&dec=26.6210}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2145&mjd=54212&fiber=476}{Spectrum} \\
     839 & J145451.24+383519.0 & 0.0279 & 17.28 & 16.21 & 15.92 & 15.75 & 15.63 & -19.84 & 9.437 & 2.43 & 1.84 & 2.04 & 1.68 & 1.82 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=223.7135&dec=38.5886}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1351&mjd=52790&fiber=412}{Spectrum} \\
     840 & J145518.50+081606.6 & 0.0362 & 19.64 & 18.15 & 17.56 & 17.28 & 17.08 & -18.87 & 9.241 & 2.16 & 1.53 & 1.50 & 1.85 & 1.57 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=223.8271&dec=8.2685}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1814&mjd=54555&fiber=604}{Spectrum} \\
     841 & J145554.38+173621.6 & 0.0390 & 18.97 & 17.93 & 17.54 & 17.35 & 17.12 & -18.91 & 9.101 & 2.33 & 1.77 & 1.88 & 1.66 & 1.78 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=223.9766&dec=17.6060}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2778&mjd=54539&fiber=166}{Spectrum} \\
     842 & J145614.23+603158.1 & 0.0265 & 18.34 & 17.25 & 16.78 & 16.56 & 16.40 & -18.79 & 9.097 & 2.10 & 1.53 & 1.61 & 1.46 & 1.60 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=224.0593&dec=60.5328}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=608&mjd=52081&fiber=611}{Spectrum} \\
     843 & J145636.55+453038.9 & 0.1525 & 19.77 & 17.86 & 16.97 & 16.49 & 16.22 & -22.68 & 11.05 & 2.30 & 1.57 & 1.66 & 2.25 & 1.75 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=224.1523&dec=45.5108}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1676&mjd=53147&fiber=447}{Spectrum} \\
     844 & J145710.73+275630.5 & 0.0599 & 18.82 & 17.28 & 16.68 & 16.31 & 16.05 & -20.87 & 10.10 & 2.53 & 1.66 & 1.77 & 2.25 & 2.15 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=224.2947&dec=27.9418}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2146&mjd=54230&fiber=128}{Spectrum} \\
     845 & J145719.10+004747.4 & 0.0833 & 19.69 & 17.96 & 17.21 & 16.85 & 16.58 & -21.11 & 10.27 & 1.79 & 0.99 & 1.25 & 2.01 & 1.46 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=224.3296&dec=0.7965}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=309&mjd=51994&fiber=616}{Spectrum} \\
     846 & J145858.99+070029.9 & 0.0372 & 17.99 & 16.64 & 16.26 & 16.04 & 15.93 & -20.13 & 9.665 & 1.83 & 1.19 & 1.27 & 1.34 & 1.35 & 0.82 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=224.7458&dec=7.0083}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1815&mjd=53884&fiber=212}{Spectrum} \\
     847 & J145939.12+581810.4 & 0.0750 & 18.07 & 16.95 & 16.60 & 16.41 & 16.30 & -21.40 & 10.11 & 2.61 & 2.05 & 2.31 & 2.13 & 1.94 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=224.9130&dec=58.3029}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=610&mjd=52056&fiber=169}{Spectrum} \\
     848 & J150011.98+033819.7 & 0.0436 & 25.74 & 16.49 & 15.90 & 15.59 & 15.37 & -19.75 & 12.00 & 2.43 & 1.70 & 1.64 & 2.46 & 1.96 & 1.50 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.0499&dec=3.6388}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=589&mjd=52055&fiber=263}{Spectrum} \\
     849 & J150012.50+450629.9 & 0.0893 & 19.86 & 18.12 & 17.41 & 17.09 & 16.86 & -20.78 & 10.18 & 1.95 & 1.20 & 1.29 & 1.86 & 1.01 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.0521&dec=45.1083}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1676&mjd=53147&fiber=492}{Spectrum} \\
     850 & J150024.05+234557.2 & 0.1065 & 20.21 & 18.40 & 17.49 & 17.02 & 16.67 & -21.41 & 10.49 & 2.00 & 1.28 & 1.46 & 1.67 & 1.66 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.1002&dec=23.7659}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2152&mjd=53874&fiber=267}{Spectrum} \\
     851 & J150037.30+153806.7 & 0.0334 & 18.35 & 16.98 & 16.37 & 16.05 & 15.80 & -19.65 & 9.594 & 2.50 & 1.87 & 2.06 & 2.18 & 2.00 & 1.56 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.1554&dec=15.6352}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2765&mjd=54535&fiber=318}{Spectrum} \\
     852 & J150039.98+421347.6 & 0.0831 & 19.13 & 17.85 & 17.39 & 17.01 & 16.85 & -20.76 & 10.02 & 2.48 & 1.85 & 2.05 & 1.77 & 1.86 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.1666&dec=42.2299}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1290&mjd=52734&fiber=14}{Spectrum} \\
     853 & J150148.02+151138.8 & 0.1133 & 19.37 & 18.08 & 17.55 & 17.27 & 17.08 & -21.29 & 10.22 & 2.34 & 1.68 & 1.79 & 2.13 & 1.92 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.4501&dec=15.1941}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2765&mjd=54535&fiber=264}{Spectrum} \\
     854 & J150251.14+072720.5 & 0.0378 & 19.25 & 18.00 & 17.62 & 17.45 & 17.31 & -18.89 & 9.107 & 1.96 & 1.45 & 1.68 & 1.35 & 1.38 & 0.90 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.7131&dec=7.4557}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1815&mjd=53884&fiber=141}{Spectrum} \\
     855 & J150254.74+270132.5 & 0.0822 & 19.74 & 18.06 & 17.30 & 16.90 & 16.63 & -21.11 & 10.25 & 2.22 & 1.49 & 1.71 & 1.92 & 1.69 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.7281&dec=27.0257}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2151&mjd=54523&fiber=175}{Spectrum} \\
     856 & J150346.90+051752.4 & 0.1571 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.07 & 1.34 & 1.88 & 2.24 & 1.71 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=225.9454&dec=5.2979}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1831&mjd=54557&fiber=127}{Spectrum} \\
     857 & J150506.17+354316.3 & 0.0299 & 17.60 & 16.50 & 16.21 & 15.99 & 16.14 & -19.56 & 9.382 & 2.11 & 1.63 & 1.72 & 1.46 & 1.64 & 0.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.2757&dec=35.7212}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1384&mjd=53121&fiber=603}{Spectrum} \\
     858 & J150507.13+210448.0 & 0.1055 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.48 & 1.78 & 2.16 & 2.10 & 1.85 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.2797&dec=21.0800}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2153&mjd=54212&fiber=221}{Spectrum} \\
     859 & J150541.59+584719.0 & 0.1453 & 20.13 & 18.60 & 17.66 & 17.17 & 16.81 & -22.26 & 10.74 & 2.64 & 1.82 & 2.29 & 2.36 & 1.92 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.4233&dec=58.7886}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=610&mjd=52056&fiber=547}{Spectrum} \\
     860 & J150551.62+511504.7 & 0.0129 & 16.50 & 15.34 & 15.00 & 14.80 & 14.69 & -18.94 & 9.143 & 2.15 & 1.68 & 1.80 & 1.46 & 1.72 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.4651&dec=51.2513}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1165&mjd=52703&fiber=225}{Spectrum} \\
     861 & J150557.41+052015.7 & 0.0372 & 19.36 & 17.79 & 17.01 & 16.61 & 16.28 & -19.20 & 9.543 & 1.97 & 0.93 & 1.02 & 1.73 & 1.51 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.4892&dec=5.3377}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1831&mjd=54557&fiber=45}{Spectrum} \\
     862 & J150619.18+080642.5 & 0.0398 & 17.14 & 16.02 & 15.49 & 15.19 & 14.95 & -20.88 & 10.01 & 3.25 & 2.61 & 2.94 & 3.11 & 2.57 & 1.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.5799&dec=8.1118}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1816&mjd=53919&fiber=384}{Spectrum} \\
     863 & J150638.95+283909.0 & 0.1112 & 19.08 & 17.45 & 16.70 & 16.27 & 16.03 & -22.18 & 10.74 & 2.19 & 1.51 & 1.56 & 2.08 & 1.77 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.6623&dec=28.6525}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2151&mjd=54523&fiber=621}{Spectrum} \\
     864 & J150724.86+260839.8 & 0.0608 & 19.26 & 17.91 & 17.41 & 17.11 & 16.93 & -20.01 & 9.703 & 2.45 & 1.77 & 2.12 & 1.79 & 1.82 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.8536&dec=26.1444}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2154&mjd=54539&fiber=202}{Spectrum} \\
     865 & J150730.14+501951.6 & 0.0700 & 18.68 & 16.99 & 16.30 & 15.92 & 15.64 & -21.68 & 10.47 & 2.46 & 1.40 & 1.58 & 2.33 & 1.84 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.8756&dec=50.3310}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1329&mjd=52767&fiber=628}{Spectrum} \\
     866 & J150737.06+215734.2 & 0.0736 & 18.89 & 17.61 & 17.13 & 16.86 & 16.66 & -20.60 & 9.938 & 2.28 & 1.68 & 1.76 & 1.67 & 1.63 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=226.9044&dec=21.9595}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2153&mjd=54212&fiber=489}{Spectrum} \\
     867 & J150928.70+262159.8 & 0.1386 & 19.95 & 17.93 & 17.16 & 16.88 & 16.49 & -22.25 & 10.80 & 2.30 & 1.45 & 1.96 & 2.19 & 1.98 & 1.66 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=227.3696&dec=26.3666}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2154&mjd=54539&fiber=85}{Spectrum} \\
     868 & J150935.76+201056.3 & 0.1702 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.66 & 2.13 & 2.35 & 2.00 & 1.99 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=227.3990&dec=20.1823}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2153&mjd=54212&fiber=48}{Spectrum} \\
     869 & J151043.18+061153.2 & 0.0734 & 19.93 & 18.23 & 17.50 & 17.10 & 16.83 & -20.28 & 9.997 & 2.16 & 1.39 & 1.48 & 1.86 & 1.60 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=227.6799&dec=6.1981}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1816&mjd=53919&fiber=47}{Spectrum} \\
     870 & J151054.96+292601.3 & 0.1346 & 19.21 & 17.52 & 16.57 & 16.13 & 15.77 & -22.96 & 11.08 & 2.09 & 1.56 & 2.49 & 2.18 & 1.65 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=227.7290&dec=29.4337}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1845&mjd=54144&fiber=439}{Spectrum} \\
     871 & J151125.70+413559.6 & 0.0567 & 19.05 & 17.80 & 17.39 & 17.10 & 17.02 & -19.95 & 9.612 & 2.18 & 1.61 & 1.71 & 1.53 & 1.60 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=227.8571&dec=41.5999}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1291&mjd=52735&fiber=78}{Spectrum} \\
     872 & J151135.59+023807.1 & 0.0389 & 18.37 & 17.08 & 16.52 & 16.23 & 16.01 & -19.92 & 9.648 & 2.52 & 1.87 & 2.44 & 2.15 & 1.91 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=227.8983&dec=2.6353}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=540&mjd=51996&fiber=524}{Spectrum} \\
     873 & J151212.58+231011.6 & 0.1189 & 20.42 & 18.70 & 17.79 & 17.28 & 16.94 & -21.40 & 10.49 & 2.27 & 1.53 & 1.77 & 2.03 & 1.60 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.0524&dec=23.1699}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2155&mjd=53820&fiber=129}{Spectrum} \\
     874 & J151225.08+105000.96 & 0.0485 & 18.30 & 17.20 & 16.73 & 16.45 & 16.20 & -20.13 & 9.680 & 2.00 & 1.36 & 1.44 & 1.37 & 1.53 & 0.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.1045&dec=10.8336}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1718&mjd=53850&fiber=82}{Spectrum} \\
     875 & J151257.79+091512.2 & 0.0336 & 18.41 & 17.13 & 16.64 & 16.35 & 16.15 & -19.47 & 9.447 & 2.01 & 1.41 & 1.57 & 1.28 & 1.43 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.2408&dec=9.2534}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1719&mjd=53876&fiber=496}{Spectrum} \\
     876 & J151302.90+302522.8 & 0.1630 & 19.87 & 18.29 & 17.53 & 17.19 & 16.98 & -22.08 & 10.70 & 2.18 & 1.30 & 1.69 & 2.28 & 1.58 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.2621&dec=30.4230}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1649&mjd=53149&fiber=282}{Spectrum} \\
     877 & J151319.22+343133.6 & 0.1274 & 19.53 & 18.00 & 17.24 & 16.78 & 16.48 & -21.84 & 10.63 & 2.09 & 1.37 & 1.45 & 2.00 & 1.82 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.3301&dec=34.5260}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1385&mjd=53108&fiber=627}{Spectrum} \\
     878 & J151328.78+172904.2 & 0.0732 & 18.91 & 17.00 & 16.10 & 15.69 & 15.38 & -21.68 & 10.64 & 1.85 & 1.27 & 1.64 & 1.85 & 1.61 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.3699&dec=17.4845}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2780&mjd=54557&fiber=501}{Spectrum} \\
     879 & J151329.78+414032.9 & 0.1352 & 19.29 & 17.74 & 17.05 & 16.71 & 16.52 & -22.23 & 10.71 & 2.52 & 1.82 & 2.31 & 2.63 & 1.94 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.3741&dec=41.6758}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1292&mjd=52736&fiber=361}{Spectrum} \\
     880 & J151422.85+395405.8 & 0.0962 & 19.68 & 17.98 & 17.06 & 16.61 & 16.32 & -21.65 & 10.55 & 2.58 & 1.87 & 2.47 & 2.43 & 2.05 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.5952&dec=39.9016}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1292&mjd=52736&fiber=259}{Spectrum} \\
     881 & J151450.93+265523.2 & 0.0308 & 18.28 & 17.14 & 16.67 & 16.43 & 16.29 & -19.18 & 9.288 & 2.36 & 1.82 & 2.03 & 1.77 & 1.77 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=228.7122&dec=26.9231}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2157&mjd=54242&fiber=433}{Spectrum} \\
     882 & J151605.71+560814.3 & 0.1298 & 19.18 & 17.84 & 17.12 & 16.72 & 16.50 & -22.02 & 10.62 & 2.38 & 1.66 & 1.63 & 2.19 & 1.75 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.0238&dec=56.1373}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=612&mjd=52079&fiber=46}{Spectrum} \\
     883 & J151618.60+163625.9 & 0.1163 & 19.57 & 18.06 & 17.40 & 17.14 & 16.95 & -21.57 & 10.39 & 2.12 & 1.25 & 1.88 & 2.09 & 1.53 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.0775&dec=16.6072}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2780&mjd=54557&fiber=69}{Spectrum} \\
     884 & J151649.99-011933.6 & 0.1352 & 19.75 & 18.30 & 17.60 & 17.18 & 16.90 & -21.65 & 10.50 & 2.40 & 1.49 & 1.62 & 2.31 & 1.80 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.2083&dec=-1.3260}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=923&mjd=52404&fiber=578}{Spectrum} \\
     885 & J151725.99+542330.5 & 0.1278 & 19.33 & 17.41 & 16.62 & 16.27 & 15.94 & -22.37 & 10.90 & 1.99 & 1.33 & 1.73 & 2.05 & 1.73 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.3583&dec=54.3918}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=793&mjd=52370&fiber=40}{Spectrum} \\
     886 & J151732.45+304702.0 & 0.1316 & 20.18 & 18.45 & 17.71 & 17.37 & 17.16 & -21.47 & 10.46 & 1.99 & 1.27 & 1.53 & 2.07 & 1.53 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.3852&dec=30.7839}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1650&mjd=53174&fiber=356}{Spectrum} \\
     887 & J151856.98+143917.3 & 0.1200 & 20.05 & 18.17 & 17.39 & 16.98 & 16.72 & -21.74 & 10.60 & 2.25 & 1.35 & 1.52 & 2.32 & 1.79 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.7374&dec=14.6548}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2767&mjd=54243&fiber=399}{Spectrum} \\
     888 & J151907.13+072818.8 & 0.0761 & 18.20 & 16.43 & 15.67 & 15.26 & 14.92 & -22.46 & 10.84 & 2.24 & 1.18 & 1.56 & 2.25 & 1.81 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.7797&dec=7.4719}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1818&mjd=54539&fiber=464}{Spectrum} \\
     889 & J151912.34+541322.8 & 0.1435 & 19.60 & 18.11 & 17.36 & 16.98 & 16.74 & -21.95 & 10.64 & 2.33 & 1.57 & 1.76 & 2.32 & 1.70 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.8014&dec=54.2230}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=794&mjd=52376&fiber=396}{Spectrum} \\
     890 & J151930.55+554055.9 & 0.0428 & 18.27 & 17.09 & 16.74 & 16.54 & 16.68 & -19.83 & 9.521 & 2.18 & 1.68 & 1.79 & 1.53 & 1.64 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.8773&dec=55.6822}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=614&mjd=53437&fiber=228}{Spectrum} \\
     891 & J151953.04+023712.4 & 0.0844 & 18.62 & 17.21 & 16.62 & 16.28 & 16.05 & -21.78 & 10.42 & 2.07 & 1.40 & 1.53 & 2.20 & 1.76 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=229.9710&dec=2.6201}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2953&mjd=54560&fiber=326}{Spectrum} \\
     892 & J152142.58+181438.4 & 0.1501 & 19.54 & 17.82 & 17.01 & 16.57 & 16.22 & -22.52 & 10.93 & 2.29 & 1.46 & 1.96 & 2.38 & 1.85 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.4274&dec=18.2440}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2794&mjd=54537&fiber=381}{Spectrum} \\
     893 & J152216.94+534734.4 & 0.0737 & 19.51 & 18.21 & 17.80 & 17.58 & 17.43 & -20.19 & 9.684 & 2.19 & 1.63 & 1.85 & 1.50 & 1.64 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.5706&dec=53.7929}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=794&mjd=52376&fiber=467}{Spectrum} \\
     894 & J152242.19+004130.1 & 0.0763 & 20.05 & 18.10 & 17.36 & 17.04 & 16.81 & -20.71 & 10.15 & 2.07 & 1.33 & 1.48 & 1.81 & 1.53 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.6758&dec=0.6917}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=313&mjd=51673&fiber=388}{Spectrum} \\
     895 & J152246.99+592109.4 & 0.0763 & 18.90 & 17.16 & 16.44 & 16.02 & 15.74 & -21.65 & 10.52 & 2.41 & 1.49 & 2.04 & 2.51 & 1.92 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.6958&dec=59.3526}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=613&mjd=52345&fiber=102}{Spectrum} \\
     896 & J152254.79+184759.3 & 0.0874 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 1.80 & 1.02 & 0.936 & 1.39 & 1.16 & 0.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.7283&dec=18.7998}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2794&mjd=54537&fiber=364}{Spectrum} \\
     897 & J152312.86+021748.8 & 0.0826 & 20.06 & 18.43 & 17.69 & 17.31 & 17.06 & -20.25 & 9.991 & 2.03 & 1.22 & 1.32 & 1.93 & 1.54 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.8036&dec=2.2969}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2952&mjd=54559&fiber=609}{Spectrum} \\
     898 & J152314.57+374316.3 & 0.0655 & 19.30 & 17.73 & 17.06 & 16.73 & 16.50 & -21.01 & 10.10 & 2.09 & 1.41 & 1.79 & 1.93 & 1.80 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.8107&dec=37.7212}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1400&mjd=53470&fiber=449}{Spectrum} \\
     899 & J152330.50+011803.2 & 0.0781 & 18.44 & 17.38 & 16.72 & 16.63 & 16.47 & -21.12 & 10.07 & 2.20 & 1.62 & 1.78 & 1.81 & 1.52 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.8771&dec=1.3009}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2953&mjd=54560&fiber=133}{Spectrum} \\
     900 & J152359.90+084824.1 & 0.0370 & 18.07 & 16.93 & 16.67 & 16.52 & 16.41 & -19.73 & 9.395 & 1.80 & 1.27 & 1.23 & 1.25 & 1.32 & 0.74 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=230.9996&dec=8.8067}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1721&mjd=53857&fiber=520}{Spectrum} \\
     901 & J152404.20+082305.3 & 0.0763 & 19.00 & 17.21 & 16.43 & 15.98 & 15.65 & -21.83 & 10.59 & 2.41 & 1.31 & 1.58 & 2.61 & 1.96 & 1.61 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=231.0175&dec=8.3848}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1721&mjd=53857&fiber=107}{Spectrum} \\
     902 & J152450.98+010552.8 & 0.0495 & 17.57 & 16.41 & 16.07 & 15.86 & 15.67 & -20.98 & 9.947 & 2.54 & 1.89 & 2.18 & 1.90 & 1.92 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=231.2124&dec=1.0980}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2953&mjd=54560&fiber=55}{Spectrum} \\
     903 & J152712.12+391448.8 & 0.0653 & 19.40 & 17.68 & 17.01 & 16.66 & 16.40 & -20.69 & 10.09 & 2.17 & 1.11 & 1.32 & 1.96 & 1.75 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=231.8005&dec=39.2469}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1293&mjd=52765&fiber=156}{Spectrum} \\
     904 & J152714.26+152312.1 & 0.1436 & 19.85 & 18.14 & 17.21 & 16.77 & 16.41 & -22.38 & 10.87 & 1.97 & 1.07 & 0.950 & 1.80 & 1.28 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=231.8094&dec=15.3867}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2781&mjd=54266&fiber=50}{Spectrum} \\
     905 & J152804.20+543723.2 & 0.1101 & 20.26 & 18.56 & 17.65 & 17.23 & 16.95 & -21.23 & 10.40 & 1.87 & 1.24 & 2.09 & 1.80 & 1.54 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.0175&dec=54.6231}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=614&mjd=53437&fiber=133}{Spectrum} \\
     906 & J152804.30+045213.1 & 0.0417 & 17.33 & 15.76 & 15.03 & 14.65 & 14.32 & -21.84 & 10.49 & 2.42 & 1.64 & 1.81 & 2.42 & 2.15 & 1.66 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.0179&dec=4.8703}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1835&mjd=54563&fiber=169}{Spectrum} \\
     907 & J152809.12+295600.96 & 0.0317 & 17.54 & 16.39 & 16.05 & 15.87 & 15.75 & -19.73 & 9.485 & 2.15 & 1.65 & 1.80 & 1.40 & 1.60 & 0.99 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.0380&dec=29.9336}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1651&mjd=53442&fiber=551}{Spectrum} \\
     908 & J152908.38+060119.6 & 0.1057 & 20.36 & 18.44 & 17.63 & 17.24 & 16.94 & -21.09 & 10.37 & 2.24 & 1.22 & 1.36 & 2.28 & 1.60 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.2849&dec=6.0221}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1819&mjd=54540&fiber=92}{Spectrum} \\
     909 & J152926.64+091325.3 & 0.1265 & 19.91 & 18.31 & 17.55 & 17.11 & 16.79 & -21.54 & 10.51 & 1.88 & 1.05 & 1.46 & 2.20 & 1.54 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.3610&dec=9.2237}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1722&mjd=53852&fiber=239}{Spectrum} \\
     910 & J152946.85+513331.0 & 0.0507 & 19.31 & 17.98 & 17.47 & 17.18 & 17.03 & -19.84 & 9.557 & 2.04 & 1.17 & 1.68 & 2.06 & 1.58 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.4452&dec=51.5586}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=795&mjd=52378&fiber=276}{Spectrum} \\
     911 & J153016.06+373346.1 & 0.0774 & 17.17 & 15.95 & 15.43 & 15.18 & 15.04 & -22.86 & 10.74 & 2.70 & 2.00 & 2.66 & 2.85 & 2.08 & 1.71 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.5669&dec=37.5628}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1400&mjd=53470&fiber=625}{Spectrum} \\
     912 & J153048.58+551943.7 & 0.0462 & 18.84 & 17.25 & 16.60 & 16.24 & 15.98 & -20.39 & 9.917 & 2.43 & 1.73 & 2.24 & 2.41 & 2.02 & 1.59 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.7024&dec=55.3288}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=614&mjd=53437&fiber=103}{Spectrum} \\
     913 & J153050.33+570240.2 & 0.0719 & 19.16 & 17.94 & 17.49 & 17.25 & 17.14 & -20.44 & 9.786 & 1.84 & 1.37 & 1.41 & 1.54 & 1.43 & 0.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.7097&dec=57.0445}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=614&mjd=53437&fiber=529}{Spectrum} \\
     914 & J153101.68+225223.9 & 0.0239 & 17.42 & 16.12 & 15.65 & 15.44 & 15.39 & -19.74 & 9.514 & 1.99 & 1.49 & 1.73 & 1.50 & 1.42 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.7570&dec=22.8733}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2161&mjd=53878&fiber=629}{Spectrum} \\
     915 & J153124.86+045437.8 & 0.0391 & 18.56 & 17.45 & 17.02 & 16.77 & 16.61 & -19.58 & 9.392 & 2.39 & 1.86 & 2.08 & 1.70 & 1.79 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.8536&dec=4.9105}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1835&mjd=54563&fiber=139}{Spectrum} \\
     916 & J153139.29+150801.3 & 0.1403 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.00 & 1.33 & 1.27 & 1.91 & 1.58 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=232.9137&dec=15.1337}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2782&mjd=54592&fiber=275}{Spectrum} \\
     917 & J153206.43+034158.2 & 0.1689 & 20.31 & 18.33 & 17.24 & 16.79 & 16.48 & -23.54 & 11.26 & 1.71 & 1.17 & 1.84 & 1.93 & 1.39 & 1.51 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.0268&dec=3.6995}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=593&mjd=52026&fiber=436}{Spectrum} \\
     918 & J153208.45+055338.0 & 0.1252 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.43 & 1.77 & 2.20 & 2.27 & 1.59 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.0352&dec=5.8939}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1835&mjd=54563&fiber=639}{Spectrum} \\
     919 & J153302.45+011206.5 & 0.0373 & 18.79 & 17.80 & 17.44 & 17.24 & 17.13 & -18.77 & 9.062 & 2.14 & 1.64 & 1.76 & 1.47 & 1.58 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.2602&dec=1.2018}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2954&mjd=54561&fiber=92}{Spectrum} \\
     920 & J153337.01+010840.9 & 0.1233 & 19.25 & 17.41 & 16.63 & 16.30 & 16.06 & -22.60 & 10.90 & 2.13 & 1.49 & 2.36 & 2.23 & 1.61 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.4042&dec=1.1447}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2954&mjd=54561&fiber=41}{Spectrum} \\
     921 & J153354.50+585746.1 & 0.0770 & 21.40 & 19.49 & 18.86 & 18.35 & 18.02 & -19.29 & 9.617 & 2.29 & 1.62 & 1.70 & 2.01 & 1.87 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.4771&dec=58.9628}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=615&mjd=52347&fiber=565}{Spectrum} \\
     922 & J153409.12+312714.4 & 0.0805 & 19.60 & 17.99 & 17.32 & 16.94 & 16.69 & -21.01 & 10.18 & 1.82 & 0.89 & 1.41 & 1.75 & 1.39 & 1.27 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.5380&dec=31.4540}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1388&mjd=53119&fiber=511}{Spectrum} \\
     923 & J153436.46+320604.0 & 0.1158 & 19.36 & 17.99 & 17.05 & 16.60 & 16.41 & -21.91 & 10.63 & 2.55 & 1.83 & 2.21 & 2.41 & 1.97 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.6519&dec=32.1011}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1388&mjd=53119&fiber=542}{Spectrum} \\
     924 & J153517.52+055634.8 & 0.0658 & 18.45 & 17.34 & 16.93 & 16.65 & 16.55 & -21.30 & 10.00 & 2.67 & 2.10 & 2.42 & 2.23 & 2.01 & 1.45 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.8230&dec=5.9430}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1820&mjd=54208&fiber=89}{Spectrum} \\
     925 & J153532.40+012254.1 & 0.1241 & 19.35 & 17.75 & 16.89 & 16.45 & 16.09 & -22.07 & 10.76 & 2.00 & 1.33 & 1.52 & 1.80 & 1.65 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.8850&dec=1.3817}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2954&mjd=54561&fiber=22}{Spectrum} \\
     926 & J153559.88+043633.8 & 0.0325 & 17.80 & 16.68 & 16.28 & 16.06 & 16.04 & -20.17 & 9.553 & 1.96 & 1.33 & 1.49 & 1.65 & 1.64 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=233.9995&dec=4.6094}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1836&mjd=54567&fiber=274}{Spectrum} \\
     927 & J153630.02+352031.9 & 0.0319 & 18.23 & 17.13 & 16.80 & 16.64 & 16.51 & -19.37 & 9.236 & 2.46 & 1.89 & 2.07 & 1.95 & 1.94 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=234.1251&dec=35.3422}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1402&mjd=52872&fiber=390}{Spectrum} \\
     928 & J153830.19+530544.5 & 0.1038 & 18.12 & 16.53 & 15.80 & 15.32 & 15.06 & -22.74 & 11.01 & 3.05 & 2.19 & 2.19 & 2.96 & 2.44 & 2.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=234.6258&dec=53.0957}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=616&mjd=52374&fiber=273}{Spectrum} \\
     929 & J153833.77+445109.7 & 0.0373 & 19.32 & 18.08 & 17.58 & 17.32 & 17.11 & -18.87 & 9.169 & 2.30 & 1.60 & 1.73 & 1.67 & 1.75 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=234.6407&dec=44.8527}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1333&mjd=52782&fiber=355}{Spectrum} \\
     930 & J153927.98+525950.6 & 0.0857 & 18.58 & 16.99 & 16.35 & 15.87 & 15.67 & -22.11 & 10.66 & 2.38 & 1.75 & 1.84 & 2.11 & 1.91 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=234.8666&dec=52.9974}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=795&mjd=52378&fiber=626}{Spectrum} \\
     931 & J153945.94+484149.9 & 0.0747 & 19.70 & 17.81 & 17.03 & 16.59 & 16.29 & -20.88 & 10.28 & 2.04 & 0.99 & 1.35 & 2.13 & 1.70 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=234.9414&dec=48.6972}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1167&mjd=52738&fiber=520}{Spectrum} \\
     932 & J154006.74+510649.3 & 0.0193 & 17.10 & 15.88 & 15.45 & 15.17 & 15.18 & -19.46 & 9.401 & 2.09 & 1.54 & 1.66 & 1.45 & 1.50 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.0281&dec=51.1137}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=796&mjd=52401&fiber=401}{Spectrum} \\
     933 & J154037.03+262055.3 & 0.0136 & 16.98 & 15.76 & 15.28 & 15.06 & 14.90 & -19.10 & 9.194 & 1.98 & 1.39 & 1.37 & 1.44 & 1.48 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.1543&dec=26.3487}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1849&mjd=53846&fiber=465}{Spectrum} \\
     934 & J154220.33+301343.0 & 0.0943 & 18.87 & 17.21 & 16.61 & 16.33 & 16.12 & -22.23 & 10.60 & 2.07 & 1.37 & 2.04 & 2.30 & 1.86 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.5847&dec=30.2286}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1389&mjd=53135&fiber=156}{Spectrum} \\
     935 & J154235.11+343022.3 & 0.1349 & 18.51 & 17.57 & 17.21 & 17.03 & 16.92 & -22.02 & 10.37 & 2.88 & 2.27 & 2.52 & 2.21 & 2.12 & 1.62 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.6463&dec=34.5062}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1402&mjd=52872&fiber=154}{Spectrum} \\
     936 & J154242.82+233135.4 & 0.0844 & 19.28 & 17.67 & 16.94 & 16.50 & 16.16 & -21.15 & 10.35 & 1.98 & 1.35 & 1.30 & 1.72 & 1.50 & 0.90 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.6784&dec=23.5265}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2165&mjd=53917&fiber=73}{Spectrum} \\
     937 & J154301.01+165914.6 & 0.0314 & 17.94 & 16.40 & 15.83 & 15.52 & 15.27 & -20.09 & 9.789 & 2.02 & 1.14 & 1.30 & 1.70 & 1.61 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.7542&dec=16.9874}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2795&mjd=54563&fiber=628}{Spectrum} \\
     938 & J154322.37+135841.2 & 0.1088 & 20.48 & 18.58 & 17.57 & 17.10 & 16.70 & -21.30 & 10.51 & 2.20 & 1.10 & 1.11 & 1.88 & 1.45 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.8432&dec=13.9781}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2517&mjd=54567&fiber=491}{Spectrum} \\
     939 & J154346.97+434728.0 & 0.0369 & 17.15 & 15.73 & 15.21 & 14.92 & 14.74 & -21.19 & 10.16 & 2.67 & 2.06 & 2.34 & 2.43 & 2.11 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=235.9457&dec=43.7911}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1333&mjd=52782&fiber=213}{Spectrum} \\
     940 & J154435.35+212458.3 & 0.1776 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 2.58 & 1.94 & 2.23 & 2.45 & 1.77 & 1.20 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=236.1473&dec=21.4162}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2166&mjd=54232&fiber=629}{Spectrum} \\
     941 & J154622.97+450550.3 & 0.0345 & 17.85 & 16.29 & 15.69 & 15.38 & 15.16 & -20.50 & 9.952 & 2.14 & 1.26 & 1.80 & 1.90 & 1.84 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=236.5957&dec=45.0973}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1333&mjd=52782&fiber=509}{Spectrum} \\
     942 & J154703.94+374428.3 & 0.1608 & 19.98 & 18.40 & 17.41 & 16.97 & 16.65 & -22.28 & 10.84 & 1.46 & 0.90 & 0.932 & 1.36 & 1.22 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=236.7664&dec=37.7412}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1681&mjd=53172&fiber=359}{Spectrum} \\
     943 & J154728.13+061632.9 & 0.0803 & 19.79 & 18.24 & 17.28 & 16.71 & 16.27 & -20.63 & 10.24 & 2.52 & 1.77 & 1.85 & 2.15 & 2.09 & 1.53 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=236.8672&dec=6.2758}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1821&mjd=53167&fiber=565}{Spectrum} \\
     944 & J154802.71+314718.2 & 0.1442 & 20.16 & 18.38 & 17.64 & 17.14 & 16.89 & -21.81 & 10.66 & 2.23 & 1.52 & 1.45 & 1.83 & 1.61 & 1.15 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=237.0113&dec=31.7884}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1580&mjd=53145&fiber=197}{Spectrum} \\
     945 & J154804.92+363159.9 & 0.0839 & 19.81 & 18.04 & 17.27 & 16.86 & 16.51 & -20.97 & 10.27 & 2.24 & 1.43 & 1.46 & 1.83 & 1.72 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=237.0205&dec=36.5333}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1416&mjd=52875&fiber=506}{Spectrum} \\
     946 & J154841.40+215721.6 & 0.0350 & 18.75 & 17.57 & 17.02 & 16.74 & 16.59 & -19.13 & 9.309 & 2.12 & 1.58 & 1.84 & 1.93 & 1.62 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=237.1725&dec=21.9560}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2169&mjd=53556&fiber=48}{Spectrum} \\
     947 & J154859.69+105951.0 & 0.0721 & 19.40 & 17.79 & 17.18 & 16.89 & 16.69 & -20.87 & 10.08 & 1.86 & 0.93 & 1.39 & 1.73 & 1.35 & 1.22 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=237.2487&dec=10.9975}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2520&mjd=54584&fiber=411}{Spectrum} \\
     948 & J154953.40+222505.9 & 0.1355 & 19.72 & 18.25 & 17.48 & 17.15 & 16.85 & -22.14 & 10.61 & 2.04 & 1.45 & 1.69 & 1.65 & 1.57 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=237.4725&dec=22.4183}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2169&mjd=53556&fiber=103}{Spectrum} \\
     949 & J155112.74+144147.0 & 0.0479 & 17.31 & 15.68 & 15.12 & 14.81 & 14.60 & -22.08 & 10.54 & 2.45 & 1.52 & 2.38 & 2.37 & 1.98 & 1.54 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=237.8031&dec=14.6964}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2519&mjd=54570&fiber=447}{Spectrum} \\
     950 & J155306.46+073048.6 & 0.1623 & 19.40 & 18.34 & 17.69 & 17.29 & 17.07 & -22.03 & 10.55 & 2.67 & 1.94 & 1.96 & 2.47 & 2.30 & 1.91 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=238.2769&dec=7.5135}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1727&mjd=53859&fiber=520}{Spectrum} \\
     951 & J155336.26+125308.2 & 0.0726 & 17.92 & 16.11 & 15.33 & 14.93 & 14.67 & -22.51 & 10.91 & 2.52 & 1.95 & 2.73 & 2.86 & 2.33 & 1.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=238.4011&dec=12.8856}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2522&mjd=54570&fiber=264}{Spectrum} \\
     952 & J155346.63+273936.4 & 0.0854 & 20.06 & 18.24 & 17.42 & 17.01 & 16.72 & -20.97 & 10.27 & 2.08 & 1.22 & 1.48 & 1.95 & 1.54 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=238.4443&dec=27.6601}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1391&mjd=52817&fiber=291}{Spectrum} \\
     953 & J155453.26+054858.3 & 0.1034 & 19.42 & 17.80 & 17.07 & 16.73 & 16.44 & -21.52 & 10.46 & 2.19 & 1.55 & 1.59 & 1.95 & 1.90 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=238.7219&dec=5.8162}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1822&mjd=53172&fiber=171}{Spectrum} \\
     954 & J155503.26+485458.3 & 0.1245 & 18.80 & 17.11 & 16.43 & 16.11 & 15.88 & -22.85 & 10.94 & 2.16 & 1.50 & 1.62 & 2.52 & 1.91 & 1.58 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=238.7636&dec=48.9162}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=812&mjd=52352&fiber=507}{Spectrum} \\
     955 & J155524.94+295550.9 & 0.0699 & 19.91 & 18.12 & 17.24 & 16.75 & 16.41 & -20.55 & 10.16 & 2.25 & 1.29 & 1.19 & 2.18 & 1.67 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=238.8539&dec=29.9308}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1579&mjd=53473&fiber=180}{Spectrum} \\
     956 & J155633.98+174201.1 & 0.1359 & 19.58 & 18.23 & 17.41 & 17.00 & 16.79 & -21.83 & 10.58 & 2.35 & 1.79 & 1.81 & 2.14 & 1.81 & 1.41 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=239.1416&dec=17.7003}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2170&mjd=53875&fiber=70}{Spectrum} \\
     957 & J155803.60+383718.1 & 0.0779 & 19.91 & 18.25 & 17.48 & 17.04 & 16.75 & -20.52 & 10.09 & 2.13 & 1.37 & 1.36 & 1.90 & 1.45 & 1.06 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=239.5150&dec=38.6217}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1055&mjd=52761&fiber=343}{Spectrum} \\
     958 & J160007.73+213844.9 & 0.0861 & 20.07 & 18.29 & 17.46 & 17.07 & 16.75 & -20.85 & 10.23 & 1.62 & 0.98 & 1.21 & 1.60 & 1.27 & 0.89 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.0322&dec=21.6458}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2171&mjd=53557&fiber=24}{Spectrum} \\
     959 & J160041.45+290413.1 & 0.0802 & 19.84 & 18.29 & 17.51 & 17.07 & 16.79 & -20.50 & 10.07 & 1.88 & 0.93 & 1.13 & 1.83 & 1.37 & 1.05 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.1727&dec=29.0703}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1578&mjd=53496&fiber=266}{Spectrum} \\
     960 & J160122.99+522112.6 & 0.0287 & 16.85 & 15.80 & 15.57 & 15.44 & 15.40 & -20.05 & 9.531 & 2.43 & 1.91 & 2.02 & 1.71 & 1.88 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.3458&dec=52.3535}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=620&mjd=52375&fiber=545}{Spectrum} \\
     961 & J160222.61+245259.2 & 0.1742 & 20.04 & 18.29 & 17.42 & 17.07 & 16.83 & -22.66 & 10.93 & 2.03 & 1.41 & 1.73 & 2.32 & 1.78 & 1.49 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.5942&dec=24.8831}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1656&mjd=53533&fiber=274}{Spectrum} \\
     962 & J160246.01+151657.4 & 0.0305 & 17.18 & 16.07 & 15.73 & 15.56 & 15.45 & -20.30 & 9.627 & 3.00 & 2.48 & 2.84 & 2.31 & 2.28 & 1.68 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.6917&dec=15.2826}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2521&mjd=54538&fiber=629}{Spectrum} \\
     963 & J160253.47+332114.8 & 0.0722 & 18.96 & 17.78 & 17.34 & 17.07 & 16.93 & -20.59 & 9.849 & 2.22 & 1.70 & 1.80 & 1.51 & 1.62 & 1.03 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.7228&dec=33.3541}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1418&mjd=53142&fiber=86}{Spectrum} \\
     964 & J160254.55+194650.9 & 0.1052 & 18.73 & 24.25 & 16.85 & 16.89 & 16.65 & -21.78 & 10.31 & 2.01 & 1.51 & 1.58 & 1.46 & 1.44 & 0.92 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.7273&dec=19.7808}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2967&mjd=54584&fiber=383}{Spectrum} \\
     965 & J160256.50+152934.8 & 0.0585 & 18.54 & 17.43 & 17.14 & 16.94 & 16.86 & -20.20 & 9.629 & 2.26 & 1.73 & 2.04 & 1.56 & 1.56 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.7354&dec=15.4930}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2521&mjd=54538&fiber=628}{Spectrum} \\
     966 & J160259.14+463932.0 & 0.1220 & 20.05 & 18.61 & 17.85 & 17.37 & 17.08 & -21.17 & 10.34 & 2.39 & 1.51 & 1.51 & 2.12 & 1.81 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.7464&dec=46.6589}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=813&mjd=52354&fiber=184}{Spectrum} \\
     967 & J160301.08+194613.8 & 0.1054 & 19.34 & 17.35 & 16.48 & 16.04 & 15.71 & -22.20 & 10.87 & 2.57 & 1.62 & 1.66 & 2.52 & 2.01 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.7545&dec=19.7705}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2967&mjd=54584&fiber=396}{Spectrum} \\
     968 & J160315.94+053904.0 & 0.0306 & 17.18 & 16.13 & 15.83 & 15.67 & 15.60 & -20.16 & 9.554 & 2.41 & 1.92 & 2.01 & 1.76 & 1.86 & 1.29 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.8164&dec=5.6511}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1837&mjd=53494&fiber=441}{Spectrum} \\
     969 & J160325.10+293755.9 & 0.1128 & 20.02 & 17.97 & 17.27 & 16.93 & 16.70 & -21.62 & 10.56 & 2.28 & 1.36 & 1.93 & 2.51 & 1.95 & 1.52 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.8546&dec=29.6322}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1578&mjd=53496&fiber=467}{Spectrum} \\
     970 & J160349.08+221317.0 & 0.1798 & 19.41 & 18.30 & 17.78 & 17.52 & 17.24 & -22.01 & 10.50 & 2.09 & 1.48 & 1.77 & 1.90 & 1.55 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=240.9545&dec=22.2214}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2173&mjd=53874&fiber=561}{Spectrum} \\
     971 & J160530.24+282024.4 & 0.1693 & 19.39 & 17.85 & 17.00 & 16.61 & 16.37 & -22.95 & 11.03 & 2.40 & 1.80 & 1.89 & 2.22 & 1.94 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=241.3760&dec=28.3401}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1578&mjd=53496&fiber=129}{Spectrum} \\
     972 & J160533.05+391058.4 & 0.1175 & 20.08 & 18.48 & 17.62 & 17.20 & 16.89 & -21.23 & 10.41 & 2.24 & 1.64 & 1.80 & 2.03 & 1.65 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=241.3877&dec=39.1829}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1055&mjd=52761&fiber=539}{Spectrum} \\
     973 & J160709.86+311422.2 & 0.1227 & 18.50 & 16.83 & 16.07 & 15.72 & 15.45 & -23.14 & 11.09 & 2.10 & 1.24 & 1.59 & 2.26 & 1.84 & 1.59 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=241.7911&dec=31.2395}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1405&mjd=52826&fiber=502}{Spectrum} \\
     974 & J160727.17+310456.3 & 0.1230 & 19.49 & 17.84 & 17.09 & 16.72 & 16.46 & -22.36 & 10.73 & 2.09 & 1.14 & 1.81 & 2.22 & 1.62 & 1.40 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=241.8632&dec=31.0823}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1405&mjd=52826&fiber=560}{Spectrum} \\
     975 & J160803.98+201155.7 & 0.0115 & 17.11 & 15.42 & 15.02 & 14.89 & 14.90 & -18.62 & 9.135 & 2.06 & 1.55 & 1.79 & 1.32 & 1.51 & 0.71 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=242.0166&dec=20.1988}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2205&mjd=53793&fiber=204}{Spectrum} \\
     976 & J160813.08+362255.2 & 0.0826 & 19.44 & 17.95 & 17.34 & 17.07 & 16.86 & -20.77 & 10.06 & 1.57 & 0.89 & 1.57 & 1.69 & 1.36 & 0.97 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=242.0545&dec=36.3820}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1682&mjd=53173&fiber=624}{Spectrum} \\
     977 & J160933.22+283058.0 & 0.1699 & 20.36 & 18.92 & 17.65 & 17.15 & 16.85 & -22.47 & 10.91 & 2.38 & 1.71 & 2.19 & 2.36 & 1.96 & 1.64 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=242.3884&dec=28.5161}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1577&mjd=53495&fiber=432}{Spectrum} \\
     978 & J161102.95+061817.3 & 0.0987 & 19.70 & 18.08 & 17.33 & 16.92 & 16.58 & -21.29 & 10.37 & 2.17 & 1.47 & 1.35 & 1.80 & 1.50 & 1.21 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=242.7623&dec=6.3048}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1731&mjd=53884&fiber=320}{Spectrum} \\
     979 & J161114.33+242146.1 & 0.1231 & 18.83 & 17.88 & 17.42 & 17.13 & 16.88 & -21.70 & 10.28 & 2.51 & 1.87 & 1.96 & 2.25 & 1.99 & 1.52 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=242.8097&dec=24.3628}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1657&mjd=53520&fiber=367}{Spectrum} \\
     980 & J161119.39+084032.5 & 0.1663 & 19.43 & 18.30 & 17.46 & 17.06 & 16.81 & -22.50 & 10.76 & 2.31 & 1.64 & 2.47 & 2.26 & 1.62 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=242.8308&dec=8.6757}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1730&mjd=53498&fiber=524}{Spectrum} \\
     981 & J161138.86+255610.3 & 0.0326 & 18.91 & 17.62 & 17.09 & 16.83 & 16.65 & -18.78 & 9.208 & 2.27 & 1.64 & 1.83 & 1.67 & 1.50 & 1.10 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=242.9119&dec=25.9362}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1393&mjd=52824&fiber=107}{Spectrum} \\
     982 & J161300.360+094558.7 & 0.1664 & 18.83 & 17.44 & 16.75 & 16.43 & 16.20 & -23.04 & 11.00 & 2.11 & 1.22 & 1.63 & 2.13 & 1.65 & 1.34 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=243.2515&dec=9.7663}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2529&mjd=54585&fiber=323}{Spectrum} \\
     983 & J161322.92+285732.8 & 0.1425 & 19.47 & 17.99 & 17.24 & 16.83 & 16.60 & -22.13 & 10.71 & 2.43 & 1.66 & 1.70 & 2.41 & 1.93 & 1.53 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=243.3455&dec=28.9591}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1406&mjd=52876&fiber=49}{Spectrum} \\
     984 & J161341.45+124450.3 & 0.0359 & 18.32 & 17.04 & 16.66 & 16.43 & 16.31 & -19.95 & 9.514 & 2.08 & 1.49 & 1.47 & 1.54 & 1.66 & 0.85 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=243.4227&dec=12.7473}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2528&mjd=54571&fiber=365}{Spectrum} \\
     985 & J161357.10+392720.5 & 0.0748 & 18.99 & 17.71 & 17.10 & 16.74 & 16.51 & -20.84 & 10.06 & 2.24 & 1.61 & 1.96 & 1.99 & 1.62 & 0.86 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=243.4879&dec=39.4557}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1336&mjd=52759&fiber=490}{Spectrum} \\
     986 & J161528.85+312521.4 & 0.0584 & 19.38 & 18.23 & 17.86 & 17.63 & 17.50 & -20.03 & 9.486 & 1.86 & 1.34 & 1.50 & 1.14 & 1.34 & 0.60 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=243.8702&dec=31.4226}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1420&mjd=53146&fiber=466}{Spectrum} \\
     987 & J161804.87+290415.6 & 0.1363 & 19.18 & 17.91 & 17.23 & 16.83 & 16.54 & -22.20 & 10.64 & 2.45 & 1.80 & 2.17 & 2.24 & 1.74 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=244.5203&dec=29.0710}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1407&mjd=52886&fiber=476}{Spectrum} \\
     988 & J161856.11+165453.6 & 0.0913 & 19.60 & 17.93 & 17.22 & 16.85 & 16.60 & -21.25 & 10.33 & 2.45 & 1.61 & 1.62 & 2.34 & 1.82 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=244.7338&dec=16.9149}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2201&mjd=53904&fiber=607}{Spectrum} \\
     989 & J162049.63+160944.3 & 0.0832 & 20.35 & 18.31 & 17.53 & 17.15 & 16.85 & -20.70 & 10.21 & 1.85 & 0.93 & 1.09 & 1.64 & 1.22 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.2068&dec=16.1623}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2198&mjd=53918&fiber=628}{Spectrum} \\
     990 & J162104.25+140054.0 & 0.1081 & 20.02 & 18.24 & 17.51 & 17.18 & 16.96 & -21.31 & 10.38 & 2.02 & 1.31 & 2.36 & 2.34 & 1.55 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.2677&dec=14.0150}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2202&mjd=53566&fiber=257}{Spectrum} \\
     991 & J162106.43+242743.2 & 0.1675 & 20.10 & 18.27 & 17.42 & 17.03 & 16.72 & -22.70 & 10.95 & 1.91 & 1.06 & 1.31 & 2.06 & 1.43 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.2768&dec=24.4620}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1574&mjd=53476&fiber=193}{Spectrum} \\
     992 & J162143.25+294332.5 & 0.0982 & 17.74 & 16.08 & 15.38 & 15.03 & 14.78 & -23.38 & 11.15 & 2.59 & 1.86 & 2.87 & 2.98 & 2.19 & 2.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.4302&dec=29.7257}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1421&mjd=53149&fiber=349}{Spectrum} \\
     993 & J162200.288+235531.8 & 0.0602 & 19.97 & 18.29 & 17.63 & 17.31 & 17.09 & -19.81 & 9.726 & 1.63 & 1.06 & 1.10 & 1.53 & 1.27 & 0.80 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.5012&dec=23.9255}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1574&mjd=53476&fiber=201}{Spectrum} \\
     994 & J162205.71+185950.6 & 0.1025 & 19.46 & 17.98 & 17.33 & 17.05 & 16.84 & -21.18 & 10.26 & 1.81 & 1.08 & 1.38 & 1.95 & 1.41 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.5238&dec=18.9974}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2970&mjd=54589&fiber=471}{Spectrum} \\
     995 & J162226.88+315750.4 & 0.0969 & 19.04 & 18.05 & 17.59 & 17.21 & 16.96 & -20.92 & 10.02 & 2.50 & 1.88 & 2.02 & 1.92 & 1.87 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.6120&dec=31.9640}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1684&mjd=53239&fiber=234}{Spectrum} \\
     996 & J162235.93+252617.5 & 0.0677 & 20.43 & 18.53 & 17.78 & 17.42 & 17.14 & -19.92 & 9.859 & 2.05 & 1.25 & 1.31 & 1.79 & 1.61 & 1.02 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=245.6497&dec=25.4382}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1576&mjd=53496&fiber=7}{Spectrum} \\
     997 & J162450.04+093625.6 & 0.0343 & 17.14 & 15.28 & 14.38 & 13.89 & 13.50 & -21.75 & 10.67 & 2.27 & 1.20 & 1.62 & 2.35 & 2.09 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=246.2085&dec=9.6071}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2531&mjd=54572&fiber=60}{Spectrum} \\
     998 & J162450.69+084730.8 & 0.1028 & 19.85 & 18.10 & 17.29 & 16.81 & 16.41 & -21.48 & 10.50 & 2.04 & 1.32 & 1.45 & 1.69 & 1.52 & 1.11 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=246.2112&dec=8.7919}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2532&mjd=54589&fiber=258}{Spectrum} \\
     999 & J162608.69+483417.4 & 0.0898 & 19.26 & 17.59 & 16.83 & 16.44 & 16.16 & -21.64 & 10.50 & 2.33 & 1.68 & 2.66 & 2.24 & 1.72 & 1.31 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=246.5362&dec=48.5715}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=625&mjd=52145&fiber=195}{Spectrum} \\
    1000 & J162645.41+235728.1 & 0.1006 & 19.45 & 17.74 & 16.92 & 16.49 & 16.17 & -21.58 & 10.56 & 2.27 & 1.34 & 1.44 & 2.16 & 1.74 & 1.14 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=246.6892&dec=23.9578}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1574&mjd=53476&fiber=12}{Spectrum} \\
    1001 & J162744.06+215247.6 & 0.1490 & 19.25 & 18.67 & 18.24 & 17.91 & 17.76 & -21.31 & 10.06 & 2.31 & 1.59 & 1.63 & 2.22 & 1.57 & 1.23 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=246.9336&dec=21.8799}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1658&mjd=53240&fiber=552}{Spectrum} \\
    1002 & J162820.57+324834.9 & 0.0333 & 16.97 & 15.22 & 14.75 & 14.28 & 13.97 & -21.25 & 10.35 & 2.43 & 1.49 & 1.56 & 2.11 & 1.82 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=247.0857&dec=32.8097}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1058&mjd=52520&fiber=292}{Spectrum} \\
    1003 & J162910.99+285719.4 & 0.1506 & 19.96 & 18.42 & 17.57 & 17.15 & 16.83 & -22.17 & 10.71 & 2.34 & 1.54 & 1.67 & 2.28 & 1.63 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=247.2958&dec=28.9554}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1421&mjd=53149&fiber=116}{Spectrum} \\
    1004 & J163107.61+432055.0 & 0.0087 & 16.48 & 15.15 & 14.71 & 14.46 & 14.34 & -18.53 & 9.027 & 1.95 & 1.33 & 1.19 & 1.47 & 1.49 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=247.7817&dec=43.3486}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=626&mjd=52057&fiber=235}{Spectrum} \\
    1005 & J163149.66+414901.9 & 0.0724 & 19.15 & 17.50 & 16.91 & 16.60 & 16.35 & -20.92 & 10.16 & 2.15 & 1.42 & 1.54 & 1.86 & 1.80 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=247.9569&dec=41.8172}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=816&mjd=52379&fiber=580}{Spectrum} \\
    1006 & J163214.21+241151.0 & 0.0643 & 19.35 & 17.94 & 17.42 & 17.14 & 16.96 & -20.15 & 9.765 & 1.68 & 0.78 & 1.30 & 1.39 & 1.22 & 0.78 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=248.0592&dec=24.1975}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1573&mjd=53226&fiber=29}{Spectrum} \\
    1007 & J163236.38+332052.4 & 0.1130 & 19.32 & 17.91 & 17.24 & 16.81 & 16.60 & -21.74 & 10.49 & 2.68 & 2.08 & 2.25 & 2.57 & 2.14 & 1.67 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=248.1516&dec=33.3479}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1058&mjd=52520&fiber=142}{Spectrum} \\
    1008 & J163422.10+293727.1 & 0.0775 & 19.00 & 17.55 & 16.88 & 16.49 & 16.23 & -21.20 & 10.26 & 2.51 & 1.82 & 2.00 & 2.11 & 1.97 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=248.5921&dec=29.6242}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1685&mjd=53463&fiber=55}{Spectrum} \\
    1009 & J163929.62+274223.4 & 0.1328 & 20.01 & 18.30 & 17.46 & 16.94 & 16.59 & -21.98 & 10.71 & 2.74 & 1.70 & 2.27 & 2.63 & 2.01 & 1.62 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=249.8734&dec=27.7065}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2948&mjd=54553&fiber=76}{Spectrum} \\
    1010 & J163930.34+282038.4 & 0.1335 & 19.30 & 18.16 & 17.60 & 17.22 & 17.04 & -21.70 & 10.39 & 2.42 & 1.82 & 2.24 & 2.23 & 1.69 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=249.8764&dec=28.3440}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1686&mjd=53472&fiber=165}{Spectrum} \\
    1011 & J164224.41+290547.0 & 0.0896 & 19.70 & 18.31 & 17.42 & 16.89 & 16.48 & -21.05 & 10.28 & 1.85 & 1.14 & 1.23 & 1.59 & 1.30 & 0.98 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=250.6017&dec=29.0964}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1686&mjd=53472&fiber=591}{Spectrum} \\
    1012 & J164236.84+361702.8 & 0.1634 & 19.36 & 18.06 & 17.31 & 16.91 & 16.72 & -22.53 & 10.80 & 2.31 & 1.66 & 1.98 & 2.01 & 1.58 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=250.6535&dec=36.2841}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1174&mjd=52782&fiber=551}{Spectrum} \\
    1013 & J164449.03+315543.7 & 0.0892 & 19.08 & 17.78 & 17.33 & 17.12 & 16.99 & -20.86 & 10.02 & 1.86 & 1.17 & 1.32 & 1.58 & 1.46 & 1.32 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=251.2043&dec=31.9288}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1340&mjd=52781&fiber=618}{Spectrum} \\
    1014 & J164503.79+304802.2 & 0.0588 & 19.72 & 18.11 & 17.31 & 16.87 & 16.58 & -20.23 & 9.929 & 2.52 & 1.52 & 1.62 & 2.26 & 1.68 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=251.2658&dec=30.8006}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1341&mjd=52786&fiber=118}{Spectrum} \\
    1015 & J164522.30+274130.1 & 0.1350 & 19.70 & 18.11 & 17.30 & 16.97 & 16.72 & -22.36 & 10.72 & 2.20 & 1.62 & 2.47 & 2.24 & 1.51 & 1.01 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=251.3429&dec=27.6917}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1690&mjd=53475&fiber=397}{Spectrum} \\
    1016 & J164532.40+285258.1 & 0.1352 & 18.82 & 17.24 & 16.43 & 16.03 & 15.69 & -22.93 & 11.03 & 2.45 & 1.75 & 1.86 & 2.40 & 1.85 & 1.33 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=251.3850&dec=28.8828}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1342&mjd=52793&fiber=251}{Spectrum} \\
    1017 & J164850.81+271954.1 & 0.1016 & 19.70 & 17.91 & 17.15 & 16.80 & 16.61 & -21.31 & 10.44 & 2.06 & 1.34 & 1.50 & 2.25 & 1.81 & 1.25 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=252.2117&dec=27.3317}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1691&mjd=53260&fiber=430}{Spectrum} \\
    1018 & J165103.72+392357.8 & 0.0614 & 18.92 & 17.65 & 17.20 & 16.98 & 16.86 & -20.18 & 9.720 & 2.21 & 1.60 & 1.77 & 1.58 & 1.57 & 1.07 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=252.7655&dec=39.3994}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=630&mjd=52050&fiber=57}{Spectrum} \\
    1019 & J165110.92+374333.6 & 0.1369 & 19.44 & 17.96 & 17.39 & 17.13 & 16.98 & -22.18 & 10.57 & 2.06 & 1.44 & 1.70 & 2.30 & 1.81 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=252.7955&dec=37.7260}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=632&mjd=52071&fiber=285}{Spectrum} \\
    1020 & J165628.61+194244.3 & 0.0338 & 17.77 & 16.73 & 16.42 & 16.25 & 16.19 & -19.63 & 9.381 & 2.25 & 1.72 & 1.88 & 1.52 & 1.66 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=254.1192&dec=19.7123}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1568&mjd=53169&fiber=589}{Spectrum} \\
    1021 & J165707.70+365141.4 & 0.0619 & 19.50 & 18.09 & 17.58 & 17.31 & 17.14 & -19.96 & 9.668 & 2.29 & 1.64 & 1.73 & 1.76 & 1.69 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=254.2821&dec=36.8615}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=820&mjd=52438&fiber=500}{Spectrum} \\
    1022 & J165838.45+255702.2 & 0.1007 & 19.91 & 18.43 & 17.77 & 17.33 & 17.09 & -20.89 & 10.17 & 2.77 & 1.94 & 2.03 & 2.37 & 2.21 & 1.75 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=254.6602&dec=25.9506}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1692&mjd=53473&fiber=111}{Spectrum} \\
    1023 & J165905.81+212248.4 & 0.1298 & 19.76 & 18.12 & 17.44 & 17.13 & 16.89 & -21.99 & 10.57 & 2.16 & 1.55 & 1.87 & 2.35 & 1.95 & 1.55 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=254.7742&dec=21.3801}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1425&mjd=52913&fiber=332}{Spectrum} \\
    1024 & J165944.30+392846.2 & 0.0819 & 19.36 & 18.01 & 17.42 & 17.08 & 16.88 & -20.62 & 10.00 & 2.45 & 1.88 & 2.54 & 2.32 & 1.87 & 1.17 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=254.9346&dec=39.4795}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=632&mjd=52071&fiber=610}{Spectrum} \\
    1025 & J170007.01+230739.0 & 0.0568 & 18.69 & 17.00 & 16.37 & 16.07 & 15.82 & -20.95 & 10.17 & 2.09 & 1.55 & 2.31 & 2.19 & 1.71 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=255.0292&dec=23.1275}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1687&mjd=53260&fiber=249}{Spectrum} \\
    1026 & J170220.71+325445.0 & 0.0824 & 18.86 & 17.79 & 17.09 & 16.60 & 16.24 & -21.26 & 10.22 & 2.24 & 1.50 & 1.52 & 1.77 & 1.61 & 1.09 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=255.5863&dec=32.9125}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=973&mjd=52426&fiber=156}{Spectrum} \\
    1027 & J170303.82+253146.9 & 0.0318 & 17.46 & 16.30 & 15.98 & 15.80 & 15.65 & -19.92 & 9.534 & 2.90 & 2.35 & 2.67 & 2.21 & 2.13 & 1.62 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=255.7659&dec=25.5297}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1687&mjd=53260&fiber=443}{Spectrum} \\
    1028 & J170345.77+631815.8 & 0.0801 & 19.25 & 17.42 & 16.50 & 16.09 & 15.76 & -21.80 & 10.61 & 1.72 & 1.0 & 1.54 & 1.93 & 1.41 & 1.13 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=255.9407&dec=63.3044}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=349&mjd=51699&fiber=62}{Spectrum} \\
    1029 & J170417.98+204715.7 & 0.1427 & 18.99 & 17.49 & 16.77 & 16.49 & 16.25 & -22.57 & 10.84 & 2.33 & 1.65 & 1.59 & 2.15 & 1.68 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=256.0749&dec=20.7877}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1425&mjd=52913&fiber=498}{Spectrum} \\
    1030 & J170436.65+333430.7 & 0.0844 & 20.01 & 18.58 & 17.86 & 17.44 & 17.05 & -20.36 & 9.957 & 2.05 & 1.46 & 1.33 & 1.84 & 1.56 & 1.08 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=256.1527&dec=33.5752}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=973&mjd=52426&fiber=541}{Spectrum} \\
    1031 & J170706.43+240933.1 & 0.1265 & 20.17 & 18.37 & 17.54 & 17.06 & 16.74 & -21.70 & 10.62 & 2.20 & 1.14 & 1.11 & 2.36 & 1.70 & 1.38 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=256.7768&dec=24.1592}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1688&mjd=53462&fiber=524}{Spectrum} \\
    1032 & J170859.26+322053.2 & 0.1206 & 20.05 & 18.39 & 17.63 & 17.25 & 16.92 & -21.51 & 10.45 & 1.84 & 1.20 & 1.14 & 1.82 & 1.47 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=257.2469&dec=32.3481}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=976&mjd=52413&fiber=475}{Spectrum} \\
    1033 & J171048.96+331013.8 & 0.1363 & 19.69 & 17.86 & 17.08 & 16.72 & 16.48 & -22.34 & 10.82 & 2.11 & 1.51 & 2.37 & 2.21 & 1.79 & 1.71 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=257.7040&dec=33.1705}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=976&mjd=52413&fiber=539}{Spectrum} \\
    1034 & J171150.69+364739.5 & 0.0892 & -666 & -666 & -666 & -666 & -666 & -666 & -666 & 1.94 & 1.36 & 1.38 & 1.49 & 1.40 & 0.89 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=257.9612&dec=36.7943}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=2971&mjd=54590&fiber=22}{Spectrum} \\
    1035 & J171807.85+300744.4 & 0.0297 & 17.69 & 16.17 & 15.58 & 15.29 & 15.08 & -20.21 & 9.829 & 2.07 & 1.13 & 1.61 & 1.92 & 1.81 & 1.51 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=259.5327&dec=30.1290}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=978&mjd=52441&fiber=150}{Spectrum} \\
    1036 & J171814.47+641735.5 & 0.1034 & 19.97 & 18.15 & 17.32 & 16.91 & 16.66 & -21.39 & 10.47 & 2.65 & 1.90 & 2.20 & 2.66 & 2.03 & 1.66 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=259.5603&dec=64.2932}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=350&mjd=51691&fiber=103}{Spectrum} \\
    1037 & J171837.06+610916.2 & 0.0536 & 18.60 & 17.07 & 16.50 & 16.20 & 16.01 & -20.99 & 10.07 & 2.28 & 1.60 & 1.83 & 2.03 & 1.72 & 1.28 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=259.6544&dec=61.1545}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=354&mjd=51792&fiber=432}{Spectrum} \\
    1038 & J171948.31+295953.5 & 0.1272 & 20.37 & 18.44 & 17.57 & 17.17 & 16.90 & -21.65 & 10.61 & 2.15 & 1.26 & 1.89 & 2.04 & 1.76 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=259.9513&dec=29.9982}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=978&mjd=52441&fiber=63}{Spectrum} \\
    1039 & J173202.98+595854.8 & 0.0293 & 18.59 & 17.36 & 17.06 & 16.85 & 16.61 & -18.62 & 9.044 & 2.31 & 1.67 & 2.14 & 1.97 & 1.56 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=263.0124&dec=59.9819}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=354&mjd=51792&fiber=2}{Spectrum} \\
    1040 & J173249.82+542203.4 & 0.1613 & 19.30 & 17.96 & 17.39 & 17.16 & 17.02 & -22.33 & 10.64 & 2.34 & 1.51 & 1.95 & 2.46 & 1.70 & 1.39 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=263.2076&dec=54.3676}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=360&mjd=51816&fiber=277}{Spectrum} \\
    1041 & J204007.54-052040.9 & 0.1348 & 18.81 & 17.41 & 16.76 & 16.48 & 16.22 & -22.66 & 10.79 & 1.97 & 1.27 & 1.71 & 1.98 & 1.45 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=310.0314&dec=-5.3447}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=634&mjd=52164&fiber=488}{Spectrum} \\
    1042 & J210610.10-055556.6 & 0.0831 & 19.60 & 18.13 & 17.47 & 17.13 & 16.91 & -20.79 & 10.07 & 2.09 & 1.51 & 1.87 & 1.80 & 1.84 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=316.5421&dec=-5.9324}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=638&mjd=52081&fiber=340}{Spectrum} \\
    1043 & J211857.65+101520.5 & 0.1363 & 19.54 & 17.72 & 16.95 & 16.64 & 16.49 & -22.58 & 10.87 & 2.24 & 1.74 & 1.97 & 2.51 & 1.92 & 1.65 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=319.7402&dec=10.2557}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=729&mjd=52468&fiber=172}{Spectrum} \\
    1044 & J211949.75+113229.8 & 0.1352 & 18.54 & 17.30 & 16.64 & 16.26 & 16.05 & -22.83 & 10.86 & 2.65 & 1.97 & 2.26 & 2.42 & 2.02 & 1.43 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=319.9573&dec=11.5416}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=729&mjd=52468&fiber=539}{Spectrum} \\
    1045 & J212920.98-001026.4 & 0.0300 & 17.42 & 16.45 & 16.05 & 15.87 & 15.70 & -19.76 & 9.436 & 2.40 & 1.83 & 2.01 & 1.68 & 1.77 & 1.30 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=322.3374&dec=-0.1740}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=988&mjd=52520&fiber=180}{Spectrum} \\
    1046 & J213242.19-084314.5 & 0.0947 & 18.87 & 17.67 & 17.12 & 16.84 & 16.66 & -21.38 & 10.22 & 2.27 & 1.67 & 1.81 & 1.80 & 1.76 & 1.36 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=323.1758&dec=-8.7207}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=641&mjd=52199&fiber=254}{Spectrum} \\
    1047 & J214413.56+005751.5 & 0.0793 & 18.98 & 17.42 & 16.85 & 16.60 & 16.38 & -21.26 & 10.24 & 1.94 & 1.30 & 2.19 & 2.00 & 1.37 & 0.95 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=326.0565&dec=0.9643}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=990&mjd=52465&fiber=533}{Spectrum} \\
    1048 & J214643.13-090233.4 & 0.1263 & 18.90 & 17.21 & 16.58 & 16.28 & 16.03 & -22.56 & 10.84 & 1.89 & 1.31 & 1.71 & 2.12 & 1.58 & 1.24 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=326.6797&dec=-9.0426}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=1178&mjd=52825&fiber=84}{Spectrum} \\
    1049 & J214909.79-064408.2 & 0.1731 & 20.07 & 18.03 & 17.05 & 16.59 & 16.25 & -22.96 & 11.19 & 2.21 & 1.45 & 1.56 & 2.43 & 2.01 & 1.65 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=327.2908&dec=-6.7356}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=644&mjd=52173&fiber=322}{Spectrum} \\
    1050 & J215932.28-074925.3 & 0.0926 & 18.39 & 16.85 & 16.09 & 15.67 & 15.34 & -22.27 & 10.77 & 2.34 & 1.66 & 2.25 & 2.24 & 2.00 & 1.63 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=329.8845&dec=-7.8237}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=717&mjd=52468&fiber=436}{Spectrum} \\
    1051 & J222530.67-000404.4 & 0.0977 & 20.09 & 18.07 & 17.05 & 16.56 & 16.20 & -21.59 & 10.65 & 2.20 & 1.53 & 1.74 & 1.83 & 1.83 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=336.3778&dec=-0.0679}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=375&mjd=52140&fiber=104}{Spectrum} \\
    1052 & J222714.02-004359.9 & 0.0559 & 18.89 & 17.56 & 17.10 & 16.87 & 16.66 & -20.10 & 9.697 & 2.29 & 1.68 & 1.82 & 1.80 & 1.71 & 1.12 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=336.8084&dec=-0.7333}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=375&mjd=52140&fiber=36}{Spectrum} \\
    1053 & J223843.56+131406.0 & 0.0626 & 19.03 & 17.39 & 16.67 & 16.30 & 16.03 & -20.99 & 10.20 & 2.05 & 1.25 & 1.23 & 1.78 & 1.50 & 0.94 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=339.6815&dec=13.2350}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=739&mjd=52520&fiber=182}{Spectrum} \\
    1054 & J224201.75-084627.5 & 0.1664 & 20.06 & 18.30 & 17.39 & 16.97 & 16.68 & -22.60 & 10.94 & 2.45 & 1.76 & 1.68 & 2.38 & 1.97 & 1.48 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=340.5073&dec=-8.7743}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=722&mjd=52224&fiber=595}{Spectrum} \\
    1055 & J224201.87-084625.7 & 0.1666 & 21.00 & 19.49 & 18.77 & 18.29 & 18.08 & -21.33 & 10.34 & 1.92 & 0.98 & 1.45 & 1.91 & 1.60 & 1.18 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=340.5078&dec=-8.7738}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=723&mjd=52201&fiber=344}{Spectrum} \\
    1056 & J224505.35+004516.9 & 0.1949 & 18.93 & 17.89 & 17.18 & 16.82 & 16.58 & -23.17 & 10.96 & 2.36 & 1.74 & 1.73 & 2.50 & 1.94 & 1.60 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=341.2723&dec=0.7547}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=378&mjd=52146&fiber=457}{Spectrum} \\
    1057 & J224532.76+123236.2 & 0.0928 & 18.67 & 16.90 & 16.12 & 15.74 & 15.43 & -22.41 & 10.83 & 2.37 & 1.56 & 2.23 & 2.45 & 1.88 & 1.35 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=341.3865&dec=12.5434}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=740&mjd=52263&fiber=247}{Spectrum} \\
    1058 & J224922.46+133350.8 & 0.1607 & 20.07 & 18.50 & 17.64 & 17.27 & 16.96 & -22.15 & 10.71 & 2.26 & 1.62 & 2.50 & 2.32 & 1.82 & 1.26 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=342.3436&dec=13.5641}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=740&mjd=52263&fiber=145}{Spectrum} \\
    1059 & J230029.18+003601.4 & 0.0818 & 18.49 & 17.48 & 17.22 & 16.98 & 16.85 & -21.15 & 9.952 & 2.70 & 2.14 & 2.36 & 1.99 & 2.03 & 1.47 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=345.1216&dec=0.6004}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=380&mjd=51792&fiber=466}{Spectrum} \\
    1060 & J230649.27+150351.1 & 0.1534 & 19.77 & 18.25 & 17.53 & 17.14 & 16.93 & -22.04 & 10.66 & 2.24 & 1.59 & 1.86 & 1.90 & 1.66 & 1.16 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=346.7053&dec=15.0642}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=743&mjd=52262&fiber=425}{Spectrum} \\
    1061 & J231307.39+152853.0 & 0.1098 & 19.87 & 17.89 & 17.06 & 16.62 & 16.32 & -21.80 & 10.68 & 2.44 & 1.55 & 1.90 & 2.40 & 1.82 & 1.42 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=348.2808&dec=15.4814}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=744&mjd=52251&fiber=361}{Spectrum} \\
    1062 & J232637.22-011435.2 & 0.1973 & 19.86 & 18.30 & 17.44 & 17.05 & 16.79 & -23.02 & 11.03 & 2.54 & 1.78 & 2.81 & 2.52 & 1.95 & 1.60 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=351.6551&dec=-1.2431}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=383&mjd=51818&fiber=85}{Spectrum} \\
    1063 & J233100.576-093416.7 & 0.0969 & 19.54 & 18.15 & 17.45 & 17.03 & 16.73 & -21.10 & 10.24 & 2.54 & 1.83 & 1.75 & 2.25 & 1.86 & 1.44 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=352.7524&dec=-9.5713}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=646&mjd=52523&fiber=553}{Spectrum} \\
    1064 & J233838.18-003421.4 & 0.0729 & 20.03 & 18.22 & 17.44 & 16.99 & 16.67 & -20.48 & 10.10 & 1.93 & 1.12 & 1.07 & 1.57 & 1.41 & 0.96 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=354.6591&dec=-0.5726}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=385&mjd=51877&fiber=261}{Spectrum} \\
    1065 & J234158.92+145430.2 & 0.0856 & 18.97 & 17.35 & 16.70 & 16.31 & 16.05 & -21.57 & 10.45 & 2.02 & 1.14 & 2.04 & 2.37 & 1.76 & 1.46 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=355.4955&dec=14.9084}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=747&mjd=52234&fiber=591}{Spectrum} \\
    1066 & J234830.19+142134.6 & 0.1162 & 19.45 & 17.73 & 17.06 & 16.73 & 16.47 & -21.97 & 10.61 & 2.30 & 1.46 & 1.90 & 2.19 & 1.72 & 1.37 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=357.1258&dec=14.3596}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=748&mjd=52233&fiber=67}{Spectrum} \\
    1067 & J235159.09+144504.0 & 0.0467 & 17.66 & 15.81 & 14.96 & 14.51 & 14.17 & -21.95 & 10.70 & 2.84 & 2.09 & 2.13 & 2.69 & 2.32 & 1.70 & \href{http://skyserver.sdss.org/dr9/en/tools/explore/obj.asp?ra=357.9962&dec=14.7511}{Object} & \href{http://dr9.sdss3.org/spectrumDetail?plateid=749&mjd=52226&fiber=227}{Spectrum} \\

